Data-efficient Large Scale Place Recognition with Graded Similarity Supervision

Visual place recognition (VPR) is a fundamental task of computer vision for visual localization. Existing methods are trained using image pairs that either depict the same place or not. Such a binary indication does not consider continuous relations of similarity between images of the same place taken from different positions, determined by the continuous nature of camera pose. The binary similarity induces a noisy supervision signal into the training of VPR methods, which stall in local minima and require expensive hard mining algorithms to guarantee convergence. Motivated by the fact that two images of the same place only partially share visual cues due to camera pose differences, we deploy an automatic re-annotation strategy to re-label VPR datasets. We compute graded similarity labels for image pairs based on available localization metadata. Furthermore, we propose a new Generalized Contrastive Loss (GCL) that uses graded similarity labels for training contrastive networks. We demonstrate that the use of the new labels and GCL allow to dispense from hard-pair mining, and to train image descriptors that perform better in VPR by nearest neighbor search, obtaining superior or comparable results than methods that require expensive hard-pair mining and re-ranking techniques. Code and models available at: https://github.com/marialeyvallina/generalized_contrastive_loss

==> figures/3_methodology/Siamese_tex.pdf_tex <==
%% Creator: Inkscape 1.0.1 (c497b03c, 2020-09-10), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Siamese_tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{669bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.60426009)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/3_methodology/Siamese_tex.pdf}}%
    
    \put(0.29,0.49){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Conv. backbone\end{tabular}}}}%

    
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures/3_methodology/Siamese_tex.pdf}}%
    
    \put(0.535,0.45){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pooling\end{tabular}}}}%
    
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures/3_methodology/Siamese_tex.pdf}}%
    
    \put(0.29,0.2){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Conv. backbone\end{tabular}}}}%
    
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figures/3_methodology/Siamese_tex.pdf}}%
    
    \put(0.535,0.16492191){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pooling\end{tabular}}}}%
    
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figures/3_methodology/Siamese_tex.pdf}}%
    
    \put(0.1,0.49){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_i$\end{tabular}}}}%
    
    \put(0.1,0.23){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_j$\end{tabular}}}}%
    
    \put(0.47,0.54){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{f}$\end{tabular}}}}%
    
    \put(0.47,0.25){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{f}$\end{tabular}}}}%
    
    \put(0.648,0.51){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{f}(x_i)$\end{tabular}}}}%
    
    \put(0.648,0.22){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{f}(x_j)$\end{tabular}}}}%
    
    \put(0.725,0.255){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{L}_{GCL}(\hat{f}(x_i), \hat{f}(x_j))$\end{tabular}}}}%
    
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figures/3_methodology/Siamese_tex.pdf}}%
  \end{picture}%
\endgroup%


==> figures/4_data/london_db_loc_75_5.dat <==
7.022596755810657050e+05
5.712092859389042482e+06
8.000000000000000000e+00


==> figures/4_data/twod_fov_vert.pdf_tex <==
%% Creator: Inkscape 1.0.1 (c497b03c, 2020-09-10), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'twod_fov_vert.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{171.00101852bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.25386037)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/4_data/twod_fov_vert.pdf}}%
  \end{picture}%
\endgroup%


==> figures/appendix/activations.pdf_tex <==
%% Creator: Inkscape 1.0.1 (c497b03c, 2020-09-10), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'activations.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2531.79630247bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4915339)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/appendix/activations.pdf}}%
    \put(0.10,0.495){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Kampala (MSLS)\end{tabular}}}}%
    \put(0.34,0.495){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Stockholm (MSLS)\end{tabular}}}}%
    \put(0.6,0.495){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pittsburgh\end{tabular}}}}%
    \put(0.86,0.495){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tokyo\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures/appendix/activations.pdf}}%
    \put(0.14,0.005){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Low activation\end{tabular}}}}%
    \put(.84,0.005){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}High activation\end{tabular}}}}%
    \put(0.015,0.45){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Input\end{tabular}}}}}%
    \put(0.015,0.34){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}CL\end{tabular}}}}}%
    \put(0.015,0.06){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GCL\end{tabular}}}}}%
    \put(0.015,0.16){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}CL\end{tabular}}}}}%
    \put(0.015,0.25){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GCL\end{tabular}}}}}%
    \put(0.00,0.08){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}VGG16-GeM\end{tabular}}}}}%
    \put(0.00,0.25){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}ResNet50-GeM\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures/appendix/activations.pdf}}%

  \end{picture}%
\endgroup%


==> figures/twod_fov_tex.pdf_tex <==
%% Creator: Inkscape 1.0.1 (c497b03c, 2020-09-10), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'twod_fov_tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{171.00101852bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.25386037)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/4_data/twod_fov_tex.pdf}}%
    \put(-0.62167075,1.34384687){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$theta\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures/4_data/twod_fov_tex.pdf}}%
    \put(-1.06753792,0.99286381){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(t0,t1)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures/4_data/twod_fov_tex.pdf}}%
    \put(-0.51814783,1.51662098){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}r\end{tabular}}}}%
    \put(-0.84003991,1.58628424){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}alpha\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_chess_NetVLAD_recalls.csv <==
k,r
1.000000000000000000e+00,9.190000000000000568e+01
2.000000000000000000e+00,9.434999999999999432e+01
3.000000000000000000e+00,9.534999999999999432e+01
4.000000000000000000e+00,9.585000000000000853e+01
5.000000000000000000e+00,9.609999999999999432e+01
1.000000000000000000e+01,9.679999999999999716e+01
1.500000000000000000e+01,9.739999999999999147e+01
2.000000000000000000e+01,9.775000000000000000e+01
2.500000000000000000e+01,9.800000000000000000e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_chess_resnet18_crisp_recalls.csv <==
k,r
1.000000000000000000e+00,9.504999999999999716e+01
2.000000000000000000e+00,9.600000000000000000e+01
3.000000000000000000e+00,9.659999999999999432e+01
4.000000000000000000e+00,9.685000000000000853e+01
5.000000000000000000e+00,9.685000000000000853e+01
1.000000000000000000e+01,9.735000000000000853e+01
1.500000000000000000e+01,9.750000000000000000e+01
2.000000000000000000e+01,9.765000000000000568e+01
2.500000000000000000e+01,9.770000000000000284e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_chess_resnet18_soft_recalls.csv <==
k,r
1.000000000000000000e+00,9.759999999999999432e+01
2.000000000000000000e+00,9.770000000000000284e+01
3.000000000000000000e+00,9.775000000000000000e+01
4.000000000000000000e+00,9.775000000000000000e+01
5.000000000000000000e+00,9.775000000000000000e+01
1.000000000000000000e+01,9.789999999999999147e+01
1.500000000000000000e+01,9.795000000000000284e+01
2.000000000000000000e+01,9.804999999999999716e+01
2.500000000000000000e+01,9.815000000000000568e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_chess_resnet34_crisp_recalls.csv <==
k,r
1.000000000000000000e+00,9.509999999999999432e+01
2.000000000000000000e+00,9.565000000000000568e+01
3.000000000000000000e+00,9.659999999999999432e+01
4.000000000000000000e+00,9.679999999999999716e+01
5.000000000000000000e+00,9.685000000000000853e+01
1.000000000000000000e+01,9.745000000000000284e+01
1.500000000000000000e+01,9.789999999999999147e+01
2.000000000000000000e+01,9.789999999999999147e+01
2.500000000000000000e+01,9.789999999999999147e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_chess_resnet34_soft_recalls.csv <==
k,r
1.000000000000000000e+00,9.765000000000000568e+01
2.000000000000000000e+00,9.804999999999999716e+01
3.000000000000000000e+00,9.815000000000000568e+01
4.000000000000000000e+00,9.815000000000000568e+01
5.000000000000000000e+00,9.820000000000000284e+01
1.000000000000000000e+01,9.820000000000000284e+01
1.500000000000000000e+01,9.820000000000000284e+01
2.000000000000000000e+01,9.825000000000000000e+01
2.500000000000000000e+01,9.829999999999999716e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_fire_NetVLAD_recalls.csv <==
k,r
1.000000000000000000e+00,7.459999999999999432e+01
2.000000000000000000e+00,7.875000000000000000e+01
3.000000000000000000e+00,8.110000000000000853e+01
4.000000000000000000e+00,8.284999999999999432e+01
5.000000000000000000e+00,8.454999999999999716e+01
1.000000000000000000e+01,8.820000000000000284e+01
1.500000000000000000e+01,9.029999999999999716e+01
2.000000000000000000e+01,9.175000000000000000e+01
2.500000000000000000e+01,9.284999999999999432e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_fire_resnet18_crisp_recalls.csv <==
k,r
1.000000000000000000e+00,8.204999999999999716e+01
2.000000000000000000e+00,8.309999999999999432e+01
3.000000000000000000e+00,8.370000000000000284e+01
4.000000000000000000e+00,8.495000000000000284e+01
5.000000000000000000e+00,8.550000000000000000e+01
1.000000000000000000e+01,8.695000000000000284e+01
1.500000000000000000e+01,8.834999999999999432e+01
2.000000000000000000e+01,8.909999999999999432e+01
2.500000000000000000e+01,8.964999999999999147e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_fire_resnet18_soft_recalls.csv <==
k,r
1.000000000000000000e+00,8.729999999999999716e+01
2.000000000000000000e+00,8.820000000000000284e+01
3.000000000000000000e+00,8.879999999999999716e+01
4.000000000000000000e+00,8.984999999999999432e+01
5.000000000000000000e+00,9.025000000000000000e+01
1.000000000000000000e+01,9.154999999999999716e+01
1.500000000000000000e+01,9.220000000000000284e+01
2.000000000000000000e+01,9.240000000000000568e+01
2.500000000000000000e+01,9.240000000000000568e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_fire_resnet34_crisp_recalls.csv <==
k,r
1.000000000000000000e+00,8.269999999999998863e+01
2.000000000000000000e+00,8.479999999999999716e+01
3.000000000000000000e+00,8.609999999999999432e+01
4.000000000000000000e+00,8.700000000000000000e+01
5.000000000000000000e+00,8.745000000000000284e+01
1.000000000000000000e+01,9.004999999999999716e+01
1.500000000000000000e+01,9.175000000000000000e+01
2.000000000000000000e+01,9.240000000000000568e+01
2.500000000000000000e+01,9.270000000000000284e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_fire_resnet34_soft_recalls.csv <==
k,r
1.000000000000000000e+00,8.520000000000000284e+01
2.000000000000000000e+00,8.640000000000000568e+01
3.000000000000000000e+00,8.750000000000000000e+01
4.000000000000000000e+00,8.794999999999998863e+01
5.000000000000000000e+00,8.850000000000000000e+01
1.000000000000000000e+01,9.000000000000000000e+01
1.500000000000000000e+01,9.064999999999999147e+01
2.000000000000000000e+01,9.100000000000000000e+01
2.500000000000000000e+01,9.125000000000000000e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_heads_NetVLAD_recalls.csv <==
k,r
1.000000000000000000e+00,7.970000000000000284e+01
2.000000000000000000e+00,8.200000000000000000e+01
3.000000000000000000e+00,8.320000000000000284e+01
4.000000000000000000e+00,8.389999999999999147e+01
5.000000000000000000e+00,8.529999999999999716e+01
1.000000000000000000e+01,8.900000000000000000e+01
1.500000000000000000e+01,9.029999999999999716e+01
2.000000000000000000e+01,9.110000000000000853e+01
2.500000000000000000e+01,9.160000000000000853e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_heads_resnet18_crisp_recalls.csv <==
k,r
1.000000000000000000e+00,7.370000000000000284e+01
2.000000000000000000e+00,7.760000000000000853e+01
3.000000000000000000e+00,8.070000000000000284e+01
4.000000000000000000e+00,8.239999999999999147e+01
5.000000000000000000e+00,8.350000000000000000e+01
1.000000000000000000e+01,8.570000000000000284e+01
1.500000000000000000e+01,8.700000000000000000e+01
2.000000000000000000e+01,8.779999999999999716e+01
2.500000000000000000e+01,8.859999999999999432e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_heads_resnet18_soft_recalls.csv <==
k,r
1.000000000000000000e+00,8.300000000000000000e+01
2.000000000000000000e+00,8.389999999999999147e+01
3.000000000000000000e+00,8.450000000000000000e+01
4.000000000000000000e+00,8.489999999999999147e+01
5.000000000000000000e+00,8.509999999999999432e+01
1.000000000000000000e+01,8.579999999999999716e+01
1.500000000000000000e+01,8.720000000000000284e+01
2.000000000000000000e+01,8.960000000000000853e+01
2.500000000000000000e+01,9.050000000000000000e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_heads_resnet34_crisp_recalls.csv <==
k,r
1.000000000000000000e+00,7.879999999999999716e+01
2.000000000000000000e+00,8.200000000000000000e+01
3.000000000000000000e+00,8.429999999999999716e+01
4.000000000000000000e+00,8.650000000000000000e+01
5.000000000000000000e+00,8.779999999999999716e+01
1.000000000000000000e+01,9.070000000000000284e+01
1.500000000000000000e+01,9.110000000000000853e+01
2.000000000000000000e+01,9.150000000000000000e+01
2.500000000000000000e+01,9.200000000000000000e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_heads_resnet34_soft_recalls.csv <==
k,r
1.000000000000000000e+00,8.690000000000000568e+01
2.000000000000000000e+00,8.729999999999999716e+01
3.000000000000000000e+00,8.809999999999999432e+01
4.000000000000000000e+00,8.850000000000000000e+01
5.000000000000000000e+00,8.890000000000000568e+01
1.000000000000000000e+01,9.160000000000000853e+01
1.500000000000000000e+01,9.409999999999999432e+01
2.000000000000000000e+01,9.489999999999999147e+01
2.500000000000000000e+01,9.550000000000000000e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_office_NetVLAD_recalls.csv <==
k,r
1.000000000000000000e+00,8.814999999999999147e+01
2.000000000000000000e+00,9.134999999999999432e+01
3.000000000000000000e+00,9.325000000000000000e+01
4.000000000000000000e+00,9.437500000000000000e+01
5.000000000000000000e+00,9.502500000000000568e+01
1.000000000000000000e+01,9.692499999999999716e+01
1.500000000000000000e+01,9.785000000000000853e+01
2.000000000000000000e+01,9.850000000000000000e+01
2.500000000000000000e+01,9.900000000000000000e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_office_resnet18_crisp_recalls.csv <==
k,r
1.000000000000000000e+00,9.000000000000000000e+01
2.000000000000000000e+00,9.262500000000000000e+01
3.000000000000000000e+00,9.479999999999999716e+01
4.000000000000000000e+00,9.637500000000000000e+01
5.000000000000000000e+00,9.747499999999999432e+01
1.000000000000000000e+01,9.887500000000000000e+01
1.500000000000000000e+01,9.922499999999999432e+01
2.000000000000000000e+01,9.947500000000000853e+01
2.500000000000000000e+01,9.955000000000001137e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_office_resnet18_soft_recalls.csv <==
k,r
1.000000000000000000e+00,9.885000000000000853e+01
2.000000000000000000e+00,9.895000000000000284e+01
3.000000000000000000e+00,9.897500000000000853e+01
4.000000000000000000e+00,9.909999999999999432e+01
5.000000000000000000e+00,9.915000000000000568e+01
1.000000000000000000e+01,9.932500000000000284e+01
1.500000000000000000e+01,9.935000000000000853e+01
2.000000000000000000e+01,9.940000000000000568e+01
2.500000000000000000e+01,9.940000000000000568e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_office_resnet34_crisp_recalls.csv <==
k,r
1.000000000000000000e+00,9.034999999999999432e+01
2.000000000000000000e+00,9.217499999999999716e+01
3.000000000000000000e+00,9.340000000000000568e+01
4.000000000000000000e+00,9.432500000000000284e+01
5.000000000000000000e+00,9.500000000000000000e+01
1.000000000000000000e+01,9.689999999999999147e+01
1.500000000000000000e+01,9.804999999999999716e+01
2.000000000000000000e+01,9.825000000000000000e+01
2.500000000000000000e+01,9.850000000000000000e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_office_resnet34_soft_recalls.csv <==
k,r
1.000000000000000000e+00,9.915000000000000568e+01
2.000000000000000000e+00,9.940000000000000568e+01
3.000000000000000000e+00,9.962500000000000000e+01
4.000000000000000000e+00,9.962500000000000000e+01
5.000000000000000000e+00,9.965000000000000568e+01
1.000000000000000000e+01,9.979999999999999716e+01
1.500000000000000000e+01,9.979999999999999716e+01
2.000000000000000000e+01,9.982500000000000284e+01
2.500000000000000000e+01,9.987500000000000000e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_pumpkin_NetVLAD_recalls.csv <==
k,r
1.000000000000000000e+00,7.179999999999999716e+01
2.000000000000000000e+00,7.650000000000000000e+01
3.000000000000000000e+00,7.804999999999999716e+01
4.000000000000000000e+00,7.929999999999999716e+01
5.000000000000000000e+00,8.004999999999999716e+01
1.000000000000000000e+01,8.184999999999999432e+01
1.500000000000000000e+01,8.315000000000000568e+01
2.000000000000000000e+01,8.404999999999999716e+01
2.500000000000000000e+01,8.495000000000000284e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_pumpkin_resnet18_crisp_recalls.csv <==
k,r
1.000000000000000000e+00,7.629999999999999716e+01
2.000000000000000000e+00,7.840000000000000568e+01
3.000000000000000000e+00,7.965000000000000568e+01
4.000000000000000000e+00,8.050000000000000000e+01
5.000000000000000000e+00,8.150000000000000000e+01
1.000000000000000000e+01,8.354999999999999716e+01
1.500000000000000000e+01,8.500000000000000000e+01
2.000000000000000000e+01,8.535000000000000853e+01
2.500000000000000000e+01,8.559999999999999432e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_pumpkin_resnet18_soft_recalls.csv <==
k,r
1.000000000000000000e+00,8.465000000000000568e+01
2.000000000000000000e+00,8.515000000000000568e+01
3.000000000000000000e+00,8.539999999999999147e+01
4.000000000000000000e+00,8.565000000000000568e+01
5.000000000000000000e+00,8.579999999999999716e+01
1.000000000000000000e+01,8.620000000000000284e+01
1.500000000000000000e+01,8.670000000000000284e+01
2.000000000000000000e+01,8.705000000000001137e+01
2.500000000000000000e+01,8.729999999999999716e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_pumpkin_resnet34_crisp_recalls.csv <==
k,r
1.000000000000000000e+00,8.165000000000000568e+01
2.000000000000000000e+00,8.269999999999998863e+01
3.000000000000000000e+00,8.400000000000000000e+01
4.000000000000000000e+00,8.495000000000000284e+01
5.000000000000000000e+00,8.535000000000000853e+01
1.000000000000000000e+01,8.645000000000000284e+01
1.500000000000000000e+01,8.709999999999999432e+01
2.000000000000000000e+01,8.729999999999999716e+01
2.500000000000000000e+01,8.745000000000000284e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_pumpkin_resnet34_soft_recalls.csv <==
k,r
1.000000000000000000e+00,8.675000000000000000e+01
2.000000000000000000e+00,8.695000000000000284e+01
3.000000000000000000e+00,8.700000000000000000e+01
4.000000000000000000e+00,8.715000000000000568e+01
5.000000000000000000e+00,8.715000000000000568e+01
1.000000000000000000e+01,8.729999999999999716e+01
1.500000000000000000e+01,8.759999999999999432e+01
2.000000000000000000e+01,8.784999999999999432e+01
2.500000000000000000e+01,8.790000000000000568e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_redkitchen_NetVLAD_recalls.csv <==
k,r
1.000000000000000000e+00,7.576000000000000512e+01
2.000000000000000000e+00,8.090000000000000568e+01
3.000000000000000000e+00,8.420000000000000284e+01
4.000000000000000000e+00,8.606000000000000227e+01
5.000000000000000000e+00,8.740000000000000568e+01
1.000000000000000000e+01,9.098000000000000398e+01
1.500000000000000000e+01,9.278000000000000114e+01
2.000000000000000000e+01,9.382000000000000739e+01
2.500000000000000000e+01,9.471999999999999886e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_redkitchen_resnet18_crisp_recalls.csv <==
k,r
1.000000000000000000e+00,8.202000000000001023e+01
2.000000000000000000e+00,8.342000000000000171e+01
3.000000000000000000e+00,8.421999999999999886e+01
4.000000000000000000e+00,8.524000000000000909e+01
5.000000000000000000e+00,8.579999999999999716e+01
1.000000000000000000e+01,8.823999999999999488e+01
1.500000000000000000e+01,8.940000000000000568e+01
2.000000000000000000e+01,9.048000000000000398e+01
2.500000000000000000e+01,9.129999999999999716e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_redkitchen_resnet18_soft_recalls.csv <==
k,r
1.000000000000000000e+00,9.290000000000000568e+01
2.000000000000000000e+00,9.379999999999999716e+01
3.000000000000000000e+00,9.439999999999999147e+01
4.000000000000000000e+00,9.476000000000000512e+01
5.000000000000000000e+00,9.515999999999999659e+01
1.000000000000000000e+01,9.596000000000000796e+01
1.500000000000000000e+01,9.637999999999999545e+01
2.000000000000000000e+01,9.671999999999999886e+01
2.500000000000000000e+01,9.709999999999999432e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_redkitchen_resnet34_crisp_recalls.csv <==
k,r
1.000000000000000000e+00,8.528000000000000114e+01
2.000000000000000000e+00,8.657999999999999829e+01
3.000000000000000000e+00,8.759999999999999432e+01
4.000000000000000000e+00,8.846000000000000796e+01
5.000000000000000000e+00,8.903999999999999204e+01
1.000000000000000000e+01,9.156000000000000227e+01
1.500000000000000000e+01,9.326000000000000512e+01
2.000000000000000000e+01,9.376000000000000512e+01
2.500000000000000000e+01,9.435999999999999943e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_redkitchen_resnet34_soft_recalls.csv <==
k,r
1.000000000000000000e+00,9.100000000000000000e+01
2.000000000000000000e+00,9.164000000000000057e+01
3.000000000000000000e+00,9.201999999999999602e+01
4.000000000000000000e+00,9.237999999999999545e+01
5.000000000000000000e+00,9.262000000000000455e+01
1.000000000000000000e+01,9.350000000000000000e+01
1.500000000000000000e+01,9.426000000000000512e+01
2.000000000000000000e+01,9.507999999999999829e+01
2.500000000000000000e+01,9.574000000000000909e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_stairs_NetVLAD_recalls.csv <==
k,r
1.000000000000000000e+00,8.239999999999999147e+01
2.000000000000000000e+00,8.779999999999999716e+01
3.000000000000000000e+00,8.960000000000000853e+01
4.000000000000000000e+00,9.060000000000000853e+01
5.000000000000000000e+00,9.150000000000000000e+01
1.000000000000000000e+01,9.330000000000001137e+01
1.500000000000000000e+01,9.479999999999999716e+01
2.000000000000000000e+01,9.559999999999999432e+01
2.500000000000000000e+01,9.659999999999999432e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_stairs_resnet18_crisp_recalls.csv <==
k,r
1.000000000000000000e+00,8.859999999999999432e+01
2.000000000000000000e+00,8.890000000000000568e+01
3.000000000000000000e+00,8.920000000000000284e+01
4.000000000000000000e+00,8.940000000000000568e+01
5.000000000000000000e+00,8.950000000000000000e+01
1.000000000000000000e+01,9.029999999999999716e+01
1.500000000000000000e+01,9.090000000000000568e+01
2.000000000000000000e+01,9.140000000000000568e+01
2.500000000000000000e+01,9.170000000000000284e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_stairs_resnet18_soft_recalls.csv <==
k,r
1.000000000000000000e+00,9.509999999999999432e+01
2.000000000000000000e+00,9.509999999999999432e+01
3.000000000000000000e+00,9.519999999999998863e+01
4.000000000000000000e+00,9.519999999999998863e+01
5.000000000000000000e+00,9.529999999999999716e+01
1.000000000000000000e+01,9.559999999999999432e+01
1.500000000000000000e+01,9.570000000000000284e+01
2.000000000000000000e+01,9.589999999999999147e+01
2.500000000000000000e+01,9.609999999999999432e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_stairs_resnet34_crisp_recalls.csv <==
k,r
1.000000000000000000e+00,8.929999999999999716e+01
2.000000000000000000e+00,8.990000000000000568e+01
3.000000000000000000e+00,9.050000000000000000e+01
4.000000000000000000e+00,9.060000000000000853e+01
5.000000000000000000e+00,9.100000000000000000e+01
1.000000000000000000e+01,9.120000000000000284e+01
1.500000000000000000e+01,9.179999999999999716e+01
2.000000000000000000e+01,9.260000000000000853e+01
2.500000000000000000e+01,9.290000000000000568e+01


==> plot_data/7Scenes/PR_7scenes_recallatk_50FOV_stairs_resnet34_soft_recalls.csv <==
k,r
1.000000000000000000e+00,9.809999999999999432e+01
2.000000000000000000e+00,9.809999999999999432e+01
3.000000000000000000e+00,9.809999999999999432e+01
4.000000000000000000e+00,9.809999999999999432e+01
5.000000000000000000e+00,9.809999999999999432e+01
1.000000000000000000e+01,9.809999999999999432e+01
1.500000000000000000e+01,9.809999999999999432e+01
2.000000000000000000e+01,9.809999999999999432e+01
2.500000000000000000e+01,9.809999999999999432e+01


==> plot_data/MSLS/binary_resnet152_GeM_L2_0-01_2_224_test_map_latex.csv <==
k,m
1,22.5
5,14.8
10,12.9
20,12.2


==> plot_data/MSLS/binary_resnet152_GeM_L2_0-01_2_224_test_r_latex.csv <==
k,r
1,22.5
5,37.6
10,43.8
20,50.8


==> plot_data/MSLS/binary_resnet152_GeM_L2_0-01_2_224_val_recall_map_latex.csv <==
k,m
1.000000000000000000e+00,3.850000000000000000e+01
2.000000000000000000e+00,3.200000000000000000e+01
3.000000000000000000e+00,2.859999999999999787e+01
4.000000000000000000e+00,2.539999999999999858e+01
5.000000000000000000e+00,2.330000000000000071e+01
1.000000000000000000e+01,1.960000000000000142e+01
1.500000000000000000e+01,1.900000000000000000e+01
2.000000000000000000e+01,1.889999999999999858e+01
2.500000000000000000e+01,1.900000000000000000e+01


==> plot_data/MSLS/binary_resnet152_GeM_L2_0-01_2_224_val_recall_r_latex.csv <==
k,r
1.000000000000000000e+00,3.850000000000000000e+01
2.000000000000000000e+00,4.420000000000000284e+01
3.000000000000000000e+00,4.920000000000000284e+01
4.000000000000000000e+00,5.320000000000000284e+01
5.000000000000000000e+00,5.540000000000000568e+01
1.000000000000000000e+01,6.260000000000000142e+01
1.500000000000000000e+01,6.700000000000000000e+01
2.000000000000000000e+01,6.969999999999998863e+01
2.500000000000000000e+01,7.150000000000000000e+01


==> plot_data/MSLS/binary_resnet152_GeM_L2_0-01_2_test_map_latex.csv <==
k,m
1,34.1
5,23.6
10,20.8
20,19.8


==> plot_data/MSLS/binary_resnet152_GeM_L2_0-01_2_test_r_latex.csv <==
k,r
1,34.1
5,50.8
10,56.8
20,61.9


==> plot_data/MSLS/binary_resnet152_GeM_L2_0-01_2_val_recall_map_latex.csv <==
k,m
1.000000000000000000e+00,5.799999999999999289e+01
2.000000000000000000e+00,5.110000000000000142e+01
3.000000000000000000e+00,4.500000000000000000e+01
4.000000000000000000e+00,4.089999999999999858e+01
5.000000000000000000e+00,3.800000000000000000e+01
1.000000000000000000e+01,3.320000000000000284e+01
1.500000000000000000e+01,3.210000000000000142e+01
2.000000000000000000e+01,3.190000000000000213e+01
2.500000000000000000e+01,3.190000000000000213e+01


==> plot_data/MSLS/binary_resnet152_GeM_L2_0-01_2_val_recall_r_latex.csv <==
k,r
1.000000000000000000e+00,5.799999999999999289e+01
2.000000000000000000e+00,6.470000000000000284e+01
3.000000000000000000e+00,6.800000000000000000e+01
4.000000000000000000e+00,6.989999999999999147e+01
5.000000000000000000e+00,7.270000000000000284e+01
1.000000000000000000e+01,7.609999999999999432e+01
1.500000000000000000e+01,7.960000000000000853e+01
2.000000000000000000e+01,8.070000000000000284e+01
2.500000000000000000e+01,8.239999999999999147e+01


==> plot_data/MSLS/binary_resnet152_avg_L2_0-01_2_224_test_map_latex.csv <==
k,m
1,18.9
5,12.3
10,10.6
20,10.1


==> plot_data/MSLS/binary_resnet152_avg_L2_0-01_2_224_test_r_latex.csv <==
k,r
1,18.9
5,32.2
10,38.2
20,46.0


==> plot_data/MSLS/binary_resnet152_avg_L2_0-01_2_224_val_recall_map_latex.csv <==
k,m
1.000000000000000000e+00,3.489999999999999858e+01
2.000000000000000000e+00,2.849999999999999645e+01
3.000000000000000000e+00,2.489999999999999858e+01
4.000000000000000000e+00,2.240000000000000213e+01
5.000000000000000000e+00,2.020000000000000284e+01
1.000000000000000000e+01,1.680000000000000071e+01
1.500000000000000000e+01,1.640000000000000213e+01
2.000000000000000000e+01,1.640000000000000213e+01
2.500000000000000000e+01,1.650000000000000000e+01


==> plot_data/MSLS/binary_resnet152_avg_L2_0-01_2_224_val_recall_r_latex.csv <==
k,r
1.000000000000000000e+00,3.489999999999999858e+01
2.000000000000000000e+00,4.119999999999999574e+01
3.000000000000000000e+00,4.589999999999999858e+01
4.000000000000000000e+00,4.960000000000000142e+01
5.000000000000000000e+00,5.189999999999999858e+01
1.000000000000000000e+01,5.699999999999999289e+01
1.500000000000000000e+01,6.320000000000000284e+01
2.000000000000000000e+01,6.650000000000000000e+01
2.500000000000000000e+01,6.780000000000001137e+01


==> plot_data/MSLS/binary_resnet152_avg_L2_0-01_2_test_map_latex.csv <==
k,m
1,29.7
5,19.4
10,17.2
20,16.6


==> plot_data/MSLS/binary_resnet152_avg_L2_0-01_2_test_r_latex.csv <==
k,r
1,29.7
5,44.2
10,51.3
20,57.2


==> plot_data/MSLS/binary_resnet152_avg_L2_0-01_2_val_recall_map_latex.csv <==
k,m
1.000000000000000000e+00,5.310000000000000142e+01
2.000000000000000000e+00,4.489999999999999858e+01
3.000000000000000000e+00,3.960000000000000142e+01
4.000000000000000000e+00,3.600000000000000000e+01
5.000000000000000000e+00,3.300000000000000000e+01
1.000000000000000000e+01,2.839999999999999858e+01
1.500000000000000000e+01,2.780000000000000426e+01
2.000000000000000000e+01,2.780000000000000426e+01
2.500000000000000000e+01,2.780000000000000426e+01


==> plot_data/MSLS/binary_resnet152_avg_L2_0-01_2_val_recall_r_latex.csv <==
k,r
1.000000000000000000e+00,5.310000000000000142e+01
2.000000000000000000e+00,6.029999999999999716e+01
3.000000000000000000e+00,6.500000000000000000e+01
4.000000000000000000e+00,6.850000000000000000e+01
5.000000000000000000e+00,7.009999999999999432e+01
1.000000000000000000e+01,7.540000000000000568e+01
1.500000000000000000e+01,7.800000000000000000e+01
2.000000000000000000e+01,7.990000000000000568e+01
2.500000000000000000e+01,8.080000000000001137e+01


==> plot_data/MSLS/binary_resnet50_GeM_L2_0-01_2_224_test_map_latex.csv <==
k,m
1,17.3
5,10.4
10,9.0
20,8.6


==> plot_data/MSLS/binary_resnet50_GeM_L2_0-01_2_224_test_r_latex.csv <==
k,r
1,17.3
5,31.8
10,37.9
20,45.5


==> plot_data/MSLS/binary_resnet50_GeM_L2_0-01_2_224_val_recall_map_latex.csv <==
k,m
1.000000000000000000e+00,3.339999999999999858e+01
2.000000000000000000e+00,2.670000000000000284e+01
3.000000000000000000e+00,2.240000000000000213e+01
4.000000000000000000e+00,2.000000000000000000e+01
5.000000000000000000e+00,1.860000000000000142e+01
1.000000000000000000e+01,1.529999999999999893e+01
1.500000000000000000e+01,1.469999999999999929e+01
2.000000000000000000e+01,1.459999999999999964e+01
2.500000000000000000e+01,1.459999999999999964e+01


==> plot_data/MSLS/binary_resnet50_GeM_L2_0-01_2_224_val_recall_r_latex.csv <==
k,r
1.000000000000000000e+00,3.339999999999999858e+01
2.000000000000000000e+00,4.069999999999999574e+01
3.000000000000000000e+00,4.689999999999999858e+01
4.000000000000000000e+00,4.989999999999999858e+01
5.000000000000000000e+00,5.220000000000000284e+01
1.000000000000000000e+01,5.819999999999999574e+01
1.500000000000000000e+01,6.150000000000000000e+01
2.000000000000000000e+01,6.490000000000000568e+01
2.500000000000000000e+01,6.650000000000000000e+01


==> plot_data/MSLS/binary_resnet50_GeM_L2_0-01_2_test_map_latex.csv <==
k,m
1,29.7
5,20.6
10,18.1
20,17.2


==> plot_data/MSLS/binary_resnet50_GeM_L2_0-01_2_test_r_latex.csv <==
k,r
1,29.7
5,44.0
10,50.7
20,57.2


==> plot_data/MSLS/binary_resnet50_GeM_L2_0-01_2_val_recall_map_latex.csv <==
k,m
1.000000000000000000e+00,5.139999999999999858e+01
2.000000000000000000e+00,4.389999999999999858e+01
3.000000000000000000e+00,3.930000000000000426e+01
4.000000000000000000e+00,3.589999999999999858e+01
5.000000000000000000e+00,3.330000000000000426e+01
1.000000000000000000e+01,2.810000000000000142e+01
1.500000000000000000e+01,2.720000000000000284e+01
2.000000000000000000e+01,2.700000000000000000e+01
2.500000000000000000e+01,2.700000000000000000e+01


==> plot_data/MSLS/binary_resnet50_GeM_L2_0-01_2_val_recall_r_latex.csv <==
k,r
1.000000000000000000e+00,5.139999999999999858e+01
2.000000000000000000e+00,5.879999999999999716e+01
3.000000000000000000e+00,6.260000000000000142e+01
4.000000000000000000e+00,6.460000000000000853e+01
5.000000000000000000e+00,6.650000000000000000e+01
1.000000000000000000e+01,7.079999999999999716e+01
1.500000000000000000e+01,7.459999999999999432e+01
2.000000000000000000e+01,7.690000000000000568e+01
2.500000000000000000e+01,7.779999999999999716e+01


==> plot_data/MSLS/binary_resnet50_avg_L2_0-01_2_224_test_map_latex.csv <==
k,m
1,15.6
5,9.4
10,8.3
20,8.0


==> plot_data/MSLS/binary_resnet50_avg_L2_0-01_2_224_test_r_latex.csv <==
k,r
1,15.6
5,27.8
10,34.9
20,43.6


==> plot_data/MSLS/binary_resnet50_avg_L2_0-01_2_224_val_recall_map_latex.csv <==
k,m
1.000000000000000000e+00,3.139999999999999858e+01
2.000000000000000000e+00,2.610000000000000142e+01
3.000000000000000000e+00,2.260000000000000142e+01
4.000000000000000000e+00,1.980000000000000071e+01
5.000000000000000000e+00,1.800000000000000000e+01
1.000000000000000000e+01,1.500000000000000000e+01
1.500000000000000000e+01,1.449999999999999822e+01
2.000000000000000000e+01,1.439999999999999858e+01
2.500000000000000000e+01,1.439999999999999858e+01


==> plot_data/MSLS/binary_resnet50_avg_L2_0-01_2_224_val_recall_r_latex.csv <==
k,r
1.000000000000000000e+00,3.139999999999999858e+01
2.000000000000000000e+00,3.820000000000000284e+01
3.000000000000000000e+00,4.310000000000000142e+01
4.000000000000000000e+00,4.580000000000000426e+01
5.000000000000000000e+00,4.839999999999999858e+01
1.000000000000000000e+01,5.340000000000000568e+01
1.500000000000000000e+01,5.929999999999999716e+01
2.000000000000000000e+01,6.220000000000000284e+01
2.500000000000000000e+01,6.529999999999999716e+01


==> plot_data/MSLS/binary_resnet50_avg_L2_0-01_2_test_map_latex.csv <==
k,m
1,24.9
5,16.8
10,14.8
20,14.2


==> plot_data/MSLS/binary_resnet50_avg_L2_0-01_2_test_r_latex.csv <==
k,r
1,24.9
5,39.0
10,44.6
20,51.6


==> plot_data/MSLS/binary_resnet50_avg_L2_0-01_2_val_recall_map_latex.csv <==
k,m
1.000000000000000000e+00,4.429999999999999716e+01
2.000000000000000000e+00,3.760000000000000142e+01
3.000000000000000000e+00,3.380000000000000426e+01
4.000000000000000000e+00,3.030000000000000071e+01
5.000000000000000000e+00,2.780000000000000426e+01
1.000000000000000000e+01,2.340000000000000213e+01
1.500000000000000000e+01,2.260000000000000142e+01
2.000000000000000000e+01,2.250000000000000000e+01
2.500000000000000000e+01,2.260000000000000142e+01


==> plot_data/MSLS/binary_resnet50_avg_L2_0-01_2_val_recall_r_latex.csv <==
k,r
1.000000000000000000e+00,4.429999999999999716e+01
2.000000000000000000e+00,5.110000000000000142e+01
3.000000000000000000e+00,5.510000000000000142e+01
4.000000000000000000e+00,5.809999999999999432e+01
5.000000000000000000e+00,6.029999999999999716e+01
1.000000000000000000e+01,6.590000000000000568e+01
1.500000000000000000e+01,6.959999999999999432e+01
2.000000000000000000e+01,7.220000000000000284e+01
2.500000000000000000e+01,7.350000000000000000e+01


==> plot_data/MSLS/gem_sfm120k_test.csv <==
k,r
1.000000000000000000e+00,28
5.000000000000000000e+00,35
1.000000000000000000e+01,49

==> plot_data/MSLS/netvlad_msls_test.csv <==
k,r
1.000000000000000000e+00,48
5.000000000000000000e+00,58
1.000000000000000000e+01,64

==> plot_data/MSLS/netvlad_pitts250k_test.csv <==
k,r
1.000000000000000000e+00,30
5.000000000000000000e+00,40
1.000000000000000000e+01,44

==> plot_data/MSLS/soft_resnet152_GeM_L2_0-1_2_224_test_map_latex.csv <==
k,m
1,32.1
5,20.7
10,18.6
20,17.9


==> plot_data/MSLS/soft_resnet152_GeM_L2_0-1_2_224_test_r_latex.csv <==
k,r
1,32.1
5,47.3
10,54.3
20,61.4


==> plot_data/MSLS/soft_resnet152_GeM_L2_0-1_2_224_val_recall_map_latex.csv <==
k,m
1.000000000000000000e+00,5.089999999999999858e+01
2.000000000000000000e+00,4.379999999999999716e+01
3.000000000000000000e+00,3.939999999999999858e+01
4.000000000000000000e+00,3.610000000000000142e+01
5.000000000000000000e+00,3.350000000000000000e+01
1.000000000000000000e+01,2.869999999999999929e+01
1.500000000000000000e+01,2.770000000000000284e+01
2.000000000000000000e+01,2.740000000000000213e+01
2.500000000000000000e+01,2.740000000000000213e+01


==> plot_data/MSLS/soft_resnet152_GeM_L2_0-1_2_224_val_recall_r_latex.csv <==
k,r
1.000000000000000000e+00,5.089999999999999858e+01
2.000000000000000000e+00,6.029999999999999716e+01
3.000000000000000000e+00,6.570000000000000284e+01
4.000000000000000000e+00,6.840000000000000568e+01
5.000000000000000000e+00,7.000000000000000000e+01
1.000000000000000000e+01,7.459999999999999432e+01
1.500000000000000000e+01,7.700000000000000000e+01
2.000000000000000000e+01,7.890000000000000568e+01
2.500000000000000000e+01,8.090000000000000568e+01


==> plot_data/MSLS/soft_resnet152_GeM_L2_0-1_2_test_map_latex.csv <==
k,m
1,45.7
5,31.4
10,28.3
20,27.5


==> plot_data/MSLS/soft_resnet152_GeM_L2_0-1_2_test_r_latex.csv <==
k,r
1,45.7
5,62.3
10,67.9
20,74.5


==> plot_data/MSLS/soft_resnet152_GeM_L2_0-1_2_val_recall.txt <==
all_recall@1: 0.703
all_recall@2: 0.751
all_recall@3: 0.788
all_recall@4: 0.804
all_recall@5: 0.820
all_recall@6: 0.830
all_recall@7: 0.834
all_recall@8: 0.842
all_recall@9: 0.846
all_recall@10: 0.849
all_recall@11: 0.854
all_recall@12: 0.859
all_recall@13: 0.859
all_recall@14: 0.859
all_recall@15: 0.859
all_recall@16: 0.864
all_recall@17: 0.866
all_recall@18: 0.866
all_recall@19: 0.870
all_recall@20: 0.873
all_recall@21: 0.876
all_recall@22: 0.876
all_recall@23: 0.876
all_recall@24: 0.877
all_recall@25: 0.880
all_map@1: 0.703
all_map@2: 0.625
all_map@3: 0.567
all_map@4: 0.519
all_map@5: 0.485
all_map@6: 0.462
all_map@7: 0.445
all_map@8: 0.435
all_map@9: 0.428
all_map@10: 0.422
all_map@11: 0.417
all_map@12: 0.414
all_map@13: 0.412
all_map@14: 0.410
all_map@15: 0.408
all_map@16: 0.408
all_map@17: 0.407
all_map@18: 0.406
all_map@19: 0.406
all_map@20: 0.405
all_map@21: 0.405
all_map@22: 0.405
all_map@23: 0.405
all_map@24: 0.405
all_map@25: 0.405


==> plot_data/MSLS/soft_resnet152_GeM_L2_0-1_2_val_recall_map_latex.csv <==
k,m
1.000000000000000000e+00,7.029999999999999716e+01
2.000000000000000000e+00,6.250000000000000000e+01
3.000000000000000000e+00,5.669999999999999574e+01
4.000000000000000000e+00,5.189999999999999858e+01
5.000000000000000000e+00,4.850000000000000000e+01
1.000000000000000000e+01,4.219999999999999574e+01
1.500000000000000000e+01,4.079999999999999716e+01
2.000000000000000000e+01,4.050000000000000000e+01
2.500000000000000000e+01,4.050000000000000000e+01


==> plot_data/MSLS/soft_resnet152_GeM_L2_0-1_2_val_recall_r_latex.csv <==
k,r
1.000000000000000000e+00,7.029999999999999716e+01
2.000000000000000000e+00,7.509999999999999432e+01
3.000000000000000000e+00,7.879999999999999716e+01
4.000000000000000000e+00,8.040000000000000568e+01
5.000000000000000000e+00,8.200000000000000000e+01
1.000000000000000000e+01,8.489999999999999147e+01
1.500000000000000000e+01,8.590000000000000568e+01
2.000000000000000000e+01,8.729999999999999716e+01
2.500000000000000000e+01,8.800000000000000000e+01


==> plot_data/MSLS/soft_resnet152_avg_L2_0-1_2_224_test_map_latex.csv <==
k,m
1,30.8
5,19.5
10,17.2
20,16.7


==> plot_data/MSLS/soft_resnet152_avg_L2_0-1_2_224_test_r_latex.csv <==
k,r
1,30.8
5,44.9
10,52.8
20,60.8


==> plot_data/MSLS/soft_resnet152_avg_L2_0-1_2_224_val_recall_map_latex.csv <==
k,m
1.000000000000000000e+00,4.989999999999999858e+01
2.000000000000000000e+00,4.210000000000000142e+01
3.000000000000000000e+00,3.789999999999999858e+01
4.000000000000000000e+00,3.459999999999999432e+01
5.000000000000000000e+00,3.160000000000000142e+01
1.000000000000000000e+01,2.710000000000000142e+01
1.500000000000000000e+01,2.620000000000000284e+01
2.000000000000000000e+01,2.610000000000000142e+01
2.500000000000000000e+01,2.620000000000000284e+01


==> plot_data/MSLS/soft_resnet152_avg_L2_0-1_2_224_val_recall_r_latex.csv <==
k,r
1.000000000000000000e+00,4.989999999999999858e+01
2.000000000000000000e+00,5.699999999999999289e+01
3.000000000000000000e+00,6.179999999999999716e+01
4.000000000000000000e+00,6.529999999999999716e+01
5.000000000000000000e+00,6.720000000000000284e+01
1.000000000000000000e+01,7.279999999999999716e+01
1.500000000000000000e+01,7.620000000000000284e+01
2.000000000000000000e+01,7.879999999999999716e+01
2.500000000000000000e+01,8.030000000000001137e+01


==> plot_data/MSLS/soft_resnet152_avg_L2_0-1_2_test_map_latex.csv <==
k,m
1,43.5
5,29.5
10,26.4
20,25.6


==> plot_data/MSLS/soft_resnet152_avg_L2_0-1_2_test_r_latex.csv <==
k,r
1,43.5
5,59.2
10,65.2
20,72.2


==> plot_data/MSLS/soft_resnet152_avg_L2_0-1_2_val_recall_map_latex.csv <==
k,m
1.000000000000000000e+00,6.510000000000000853e+01
2.000000000000000000e+00,5.759999999999999432e+01
3.000000000000000000e+00,5.200000000000000000e+01
4.000000000000000000e+00,4.819999999999999574e+01
5.000000000000000000e+00,4.500000000000000000e+01
1.000000000000000000e+01,3.950000000000000000e+01
1.500000000000000000e+01,3.860000000000000142e+01
2.000000000000000000e+01,3.839999999999999858e+01
2.500000000000000000e+01,3.839999999999999858e+01


==> plot_data/MSLS/soft_resnet152_avg_L2_0-1_2_val_recall_r_latex.csv <==
k,r
1.000000000000000000e+00,6.510000000000000853e+01
2.000000000000000000e+00,7.229999999999999716e+01
3.000000000000000000e+00,7.579999999999999716e+01
4.000000000000000000e+00,7.800000000000000000e+01
5.000000000000000000e+00,8.000000000000000000e+01
1.000000000000000000e+01,8.379999999999999716e+01
1.500000000000000000e+01,8.539999999999999147e+01
2.000000000000000000e+01,8.700000000000000000e+01
2.500000000000000000e+01,8.729999999999999716e+01


==> plot_data/MSLS/soft_resnet152_pca_map_toplot.csv <==
k,r
1.000000000000000000e+00,7.990000000000000568e+01
2.000000000000000000e+00,7.270000000000000284e+01
3.000000000000000000e+00,6.640000000000000568e+01
4.000000000000000000e+00,6.129999999999999716e+01
5.000000000000000000e+00,5.719999999999999574e+01
1.000000000000000000e+01,5.000000000000000000e+01
1.500000000000000000e+01,4.800000000000000000e+01
2.000000000000000000e+01,4.729999999999999716e+01
2.500000000000000000e+01,4.709999999999999432e+01


==> plot_data/MSLS/soft_resnet152_pca_toplot.csv <==
k,r
1.000000000000000000e+00,7.990000000000000568e+01
2.000000000000000000e+00,8.459999999999999432e+01
3.000000000000000000e+00,8.659999999999999432e+01
4.000000000000000000e+00,8.770000000000000284e+01
5.000000000000000000e+00,8.820000000000000284e+01
1.000000000000000000e+01,9.000000000000000000e+01
1.500000000000000000e+01,9.029999999999999716e+01
2.000000000000000000e+01,9.140000000000000568e+01
2.500000000000000000e+01,9.200000000000000000e+01


==> plot_data/MSLS/soft_resnet152_test_pca_toplot.csv <==
k,r
1.000000000000000000e+00,5.789999999999999858e+01
5.000000000000000000e+00,7.070000000000000284e+01
1.000000000000000000e+01,7.570000000000000284e+01
2.000000000000000000e+01,8.070000000000000284e+01


==> plot_data/MSLS/soft_resnet50_GeM_L2_0-1_2_224_test_map_latex.csv <==
k,m
1,28.7
5,18.4
10,16.2
20,15.5


==> plot_data/MSLS/soft_resnet50_GeM_L2_0-1_2_224_test_r_latex.csv <==
k,r
1,28.7
5,44.1
10,50.3
20,57.7


==> plot_data/MSLS/soft_resnet50_GeM_L2_0-1_2_224_val_recall_map_latex.csv <==
k,m
1.000000000000000000e+00,5.260000000000000142e+01
2.000000000000000000e+00,4.470000000000000284e+01
3.000000000000000000e+00,3.870000000000000284e+01
4.000000000000000000e+00,3.500000000000000000e+01
5.000000000000000000e+00,3.200000000000000000e+01
1.000000000000000000e+01,2.700000000000000000e+01
1.500000000000000000e+01,2.600000000000000000e+01
2.000000000000000000e+01,2.580000000000000071e+01
2.500000000000000000e+01,2.580000000000000071e+01


==> plot_data/MSLS/soft_resnet50_GeM_L2_0-1_2_224_val_recall_r_latex.csv <==
k,r
1.000000000000000000e+00,5.260000000000000142e+01
2.000000000000000000e+00,6.039999999999999858e+01
3.000000000000000000e+00,6.450000000000000000e+01
4.000000000000000000e+00,6.679999999999999716e+01
5.000000000000000000e+00,6.850000000000000000e+01
1.000000000000000000e+01,7.409999999999999432e+01
1.500000000000000000e+01,7.590000000000000568e+01
2.000000000000000000e+01,7.740000000000000568e+01
2.500000000000000000e+01,7.879999999999999716e+01


==> plot_data/MSLS/soft_resnet50_GeM_L2_0-1_2_test_map_latex.csv <==
k,m
1,43.3
5,30.0
10,26.8
20,25.7


==> plot_data/MSLS/soft_resnet50_GeM_L2_0-1_2_test_r_latex.csv <==
k,r
1,43.3
5,59.1
10,65.0
20,69.4


==> plot_data/MSLS/soft_resnet50_GeM_L2_0-1_2_val_recall_map_latex.csv <==
k,m
1.000000000000000000e+00,6.620000000000000284e+01
2.000000000000000000e+00,5.779999999999999716e+01
3.000000000000000000e+00,5.170000000000000284e+01
4.000000000000000000e+00,4.729999999999999716e+01
5.000000000000000000e+00,4.379999999999999716e+01
1.000000000000000000e+01,3.750000000000000000e+01
1.500000000000000000e+01,3.629999999999999716e+01
2.000000000000000000e+01,3.589999999999999858e+01
2.500000000000000000e+01,3.600000000000000000e+01


==> plot_data/MSLS/soft_resnet50_GeM_L2_0-1_2_val_recall_r_latex.csv <==
k,r
1.000000000000000000e+00,6.620000000000000284e+01
2.000000000000000000e+00,7.220000000000000284e+01
3.000000000000000000e+00,7.529999999999999716e+01
4.000000000000000000e+00,7.770000000000000284e+01
5.000000000000000000e+00,7.890000000000000568e+01
1.000000000000000000e+01,8.189999999999999147e+01
1.500000000000000000e+01,8.409999999999999432e+01
2.000000000000000000e+01,8.489999999999999147e+01
2.500000000000000000e+01,8.620000000000000284e+01


==> plot_data/MSLS/soft_resnet50_avg_L2_0-1_2_224_test_map_latex.csv <==
k,m
1,26.1
5,16.6
10,14.4
20,13.7


==> plot_data/MSLS/soft_resnet50_avg_L2_0-1_2_224_test_r_latex.csv <==
k,r
1,26.1
5,42.0
10,48.5
20,55.6


==> plot_data/MSLS/soft_resnet50_avg_L2_0-1_2_224_val_recall_map_latex.csv <==
k,m
1.000000000000000000e+00,4.910000000000000142e+01
2.000000000000000000e+00,4.139999999999999858e+01
3.000000000000000000e+00,3.539999999999999858e+01
4.000000000000000000e+00,3.190000000000000213e+01
5.000000000000000000e+00,2.919999999999999929e+01
1.000000000000000000e+01,2.439999999999999858e+01
1.500000000000000000e+01,2.359999999999999787e+01
2.000000000000000000e+01,2.340000000000000213e+01
2.500000000000000000e+01,2.340000000000000213e+01


==> plot_data/MSLS/soft_resnet50_avg_L2_0-1_2_224_val_recall_r_latex.csv <==
k,r
1.000000000000000000e+00,4.910000000000000142e+01
2.000000000000000000e+00,5.590000000000000568e+01
3.000000000000000000e+00,6.150000000000000000e+01
4.000000000000000000e+00,6.420000000000000284e+01
5.000000000000000000e+00,6.620000000000000284e+01
1.000000000000000000e+01,7.120000000000000284e+01
1.500000000000000000e+01,7.390000000000000568e+01
2.000000000000000000e+01,7.620000000000000284e+01
2.500000000000000000e+01,7.860000000000000853e+01


==> plot_data/MSLS/soft_resnet50_avg_L2_0-1_2_test_map_latex.csv <==
k,m
1,35.8
5,24.5
10,21.8
20,21.1


==> plot_data/MSLS/soft_resnet50_avg_L2_0-1_2_test_r_latex.csv <==
k,r
1,35.8
5,52.0
10,59.0
20,65.5


==> plot_data/MSLS/soft_resnet50_avg_L2_0-1_2_val_recall_map_latex.csv <==
k,m
1.000000000000000000e+00,5.959999999999999432e+01
2.000000000000000000e+00,5.020000000000000284e+01
3.000000000000000000e+00,4.389999999999999858e+01
4.000000000000000000e+00,4.010000000000000142e+01
5.000000000000000000e+00,3.720000000000000284e+01
1.000000000000000000e+01,3.200000000000000000e+01
1.500000000000000000e+01,3.100000000000000000e+01
2.000000000000000000e+01,3.080000000000000071e+01
2.500000000000000000e+01,3.080000000000000071e+01


==> plot_data/MSLS/soft_resnet50_avg_L2_0-1_2_val_recall_r_latex.csv <==
k,r
1.000000000000000000e+00,5.959999999999999432e+01
2.000000000000000000e+00,6.590000000000000568e+01
3.000000000000000000e+00,6.840000000000000568e+01
4.000000000000000000e+00,7.079999999999999716e+01
5.000000000000000000e+00,7.229999999999999716e+01
1.000000000000000000e+01,7.620000000000000284e+01
1.500000000000000000e+01,7.960000000000000853e+01
2.000000000000000000e+01,8.120000000000000284e+01
2.500000000000000000e+01,8.300000000000000000e+01


==> plot_data/MSLS/soft_resnet50_pca_map_toplot.csv <==
k,r
1.000000000000000000e+00,7.379999999999999716e+01
2.000000000000000000e+00,6.770000000000000284e+01
3.000000000000000000e+00,6.239999999999999858e+01
4.000000000000000000e+00,5.769999999999999574e+01
5.000000000000000000e+00,5.390000000000000568e+01
1.000000000000000000e+01,4.670000000000000284e+01
1.500000000000000000e+01,4.480000000000000426e+01
2.000000000000000000e+01,4.420000000000000284e+01
2.500000000000000000e+01,4.410000000000000142e+01


==> plot_data/MSLS/soft_resnet50_pca_toplot.csv <==
k,r
1.000000000000000000e+00,7.379999999999999716e+01
2.000000000000000000e+00,7.990000000000000568e+01
3.000000000000000000e+00,8.200000000000000000e+01
4.000000000000000000e+00,8.350000000000000000e+01
5.000000000000000000e+00,8.459999999999999432e+01
1.000000000000000000e+01,8.759999999999999432e+01
1.500000000000000000e+01,8.879999999999999716e+01
2.000000000000000000e+01,8.990000000000000568e+01
2.500000000000000000e+01,9.070000000000000284e+01


==> plot_data/MSLS/soft_resnet50_test_pca_toplot.csv <==
k,r
1.000000000000000000e+00,5.290000000000000568e+01
5.000000000000000000e+00,6.570000000000000284e+01
1.000000000000000000e+01,7.189999999999999147e+01
2.000000000000000000e+01,7.620000000000000284e+01


==> plot_data/MSLS/test/MSLS_resnet152_GeM_480_GCL_pca_results_latex.csv <==
k,r
1,52.900000000000006
5,65.7
10,71.89999999999999
20,76.2


==> plot_data/MSLS/test/MSLS_resnet152_GeM_480_GCL_results_latex.csv <==
k,r
1,45.7
5,62.3
10,67.9
20,74.5


==> plot_data/MSLS/test/MSLS_resnet50_GeM_480_GCL_pca_results_latex.csv <==
k,r
1,57.9
5,70.7
10,75.7
20,80.7


==> plot_data/MSLS/test/MSLS_resnet50_GeM_480_GCL_results_latex.csv <==
k,r
1,43.3
5,59.099999999999994
10,65.0
20,69.39999999999999


==> plot_data/MSLS/test/MSLS_resnext_GeM_480_GCL_pca_results_latex.csv <==
k,r
1,62.3
5,76.2
10,81.10000000000001
20,84.6


==> plot_data/MSLS/test/MSLS_resnext_GeM_480_GCL_results_latex.csv <==
k,r
1,56.00000000000001
5,70.8
10,75.1
20,80.2


==> plot_data/MSLS/test/MSLS_vgg16_GeM_480_GCL_pca_results_latex.csv <==
k,r
1,47.0
5,60.8
10,65.5
20,70.7


==> plot_data/MSLS/test/MSLS_vgg16_GeM_480_GCL_results_latex.csv <==
k,r
1,41.699999999999996
5,55.7
10,60.6
20,66.8


==> plot_data/MSLS/test/MSLS_vgg16_NetVLAD_64_SARE_latex.csv <==
k,r
1,34.4
5,44.3
10,48.8
20,53.6


==> plot_data/MSLS/test/MSLS_vgg16_netvlad_16_TL_latex.csv <==
k,r
1,29.299999999999997
5,43.5
10,50.4
20,57.99999999999999


==> plot_data/MSLS/test/MSLS_vgg16_netvlad_16_TL_pca_latex.csv <==
k,r
1,39.4
5,53.0
10,57.49999999999999
20,62.6


==> plot_data/MSLS/test/MSLS_vgg16_netvlad_64_TL_latex.csv <==
k,r
1,28.799999999999997
5,44.0
10,50.7
20,57.8


==> plot_data/MSLS/test/MSLS_vgg16_netvlad_64_pca_TL_latex.csv <==
k,r
1,45.1
5,58.8
10,63.7
20,70.6


==> plot_data/MSLS/test/Pitts_ResNet101_GeM_480_apgem_results_latex.csv <==
k,r
1,33.7
5,44.5
10,49.4
20,54.900000000000006


==> plot_data/MSLS/test/Pitts_vgg16_netvlad_64_TL_latex.csv <==
k,r
1,30.7
5,41.9
10,46.400000000000006
20,52.800000000000004


==> plot_data/MSLS/test/Pitts_vgg16_netvlad_64_TL_pca_latex.csv <==
k,r
1,30.599999999999998
5,41.9
10,47.5
20,53.1


==> plot_data/MSLS/val/MSLS_resnet152_GeM_480_GCL_PCA_results_latex.csv <==
k,r
1,79.45945945945945
2,83.64864864864865
3,87.02702702702703
4,87.83783783783784
5,88.10810810810811
10,90.13513513513513
15,90.94594594594595
20,91.62162162162161


==> plot_data/MSLS/val/MSLS_resnet152_GeM_480_GCL_results_latex.csv <==
k,r
1,70.3
2,75.1
3,78.8
4,80.4
5,82.0
10,84.89999999999999
15,85.9
20,87.3


==> plot_data/MSLS/val/MSLS_resnet50_GeM_480_GCL_PCA_results_latex.csv <==
k,r
1,74.5945945945946
2,79.05405405405406
3,81.89189189189189
4,83.37837837837839
5,84.72972972972973
10,88.10810810810811
15,89.32432432432432
20,90.54054054054053


==> plot_data/MSLS/val/MSLS_resnet50_GeM_480_GCL_results_latex.csv <==
k,r
1,65.5
2,72.0
3,74.9
4,76.1
5,76.9
10,81.8
15,84.1
20,85.0


==> plot_data/MSLS/val/MSLS_resnext_GeM_480_GCL_PCA_results_latex.csv <==
k,r
1,80.94594594594594
2,86.89189189189189
3,89.05405405405405
4,89.72972972972974
5,90.67567567567568
10,92.56756756756756
15,93.24324324324324
20,93.64864864864865


==> plot_data/MSLS/val/MSLS_resnext_GeM_480_GCL_results_latex.csv <==
k,r
1,75.5
2,81.5
3,83.6
4,85.39999999999999
5,86.1
10,88.5
15,89.60000000000001
20,90.5


==> plot_data/MSLS/val/MSLS_vgg16_GeM_480_GCL_PCA_results_latex.csv <==
k,r
1,72.02702702702702
2,77.16216216216216
3,80.0
4,81.75675675675676
5,83.1081081081081
10,85.8108108108108
15,87.70270270270271
20,88.24324324324324


==> plot_data/MSLS/val/MSLS_vgg16_GeM_480_GCL_results_latex.csv <==
k,r
1,65.9
2,71.1
3,74.5
4,76.2
5,77.8
10,81.39999999999999
15,82.8
20,84.89999999999999


==> plot_data/MSLS/val/MSLS_vgg16_NetVLAD_16_TL_pca_results_latex.csv <==
k,r
1,70.54054054054055
2,76.21621621621621
3,78.10810810810811
4,80.13513513513514
5,81.08108108108108
10,84.32432432432432
15,86.48648648648648
20,87.56756756756758


==> plot_data/MSLS/val/MSLS_vgg16_NetVLAD_16_TL_results_latex.csv <==
k,r
1,49.45945945945946
2,56.62162162162162
3,59.32432432432433
4,62.29729729729729
5,65.0
10,71.75675675675676
15,75.0
20,77.02702702702703


==> plot_data/MSLS/val/MSLS_vgg16_NetVLAD_64_SARE_results_latex.csv <==
k,r
1,68.10810810810811
2,72.16216216216216
3,74.45945945945947
4,76.35135135135135
5,77.29729729729729
10,82.43243243243244
15,83.78378378378379
20,84.72972972972973


==> plot_data/MSLS/val/MSLS_vgg16_NetVLAD_64_TL_pca_results_latex.csv <==
k,r
1,70.13513513513514
2,76.21621621621621
3,78.10810810810811
4,79.45945945945945
5,80.8108108108108
10,84.86486486486487
15,86.62162162162163
20,87.70270270270271


==> plot_data/MSLS/val/MSLS_vgg16_NetVLAD_64_TL_results_latex.csv <==
k,r
1,44.5945945945946
2,52.16216216216216
3,55.67567567567567
4,58.513513513513516
5,61.08108108108108
10,66.35135135135135
15,70.27027027027027
20,73.1081081081081


==> plot_data/MSLS/val/Pitts_ResNet101_GeM_480_apgem_results_latex.csv <==
k,r
1,64.05405405405405
2,69.5945945945946
3,72.97297297297297
4,74.5945945945946
5,75.0
10,78.24324324324324
15,80.4054054054054
20,81.48648648648648


==> plot_data/MSLS/val/Pitts_vgg16_NetVLAD_64_TL_pca_results_latex.csv <==
k,r
1,57.97297297297297
2,64.5945945945946
3,68.10810810810811
4,70.4054054054054
5,72.16216216216216
10,75.94594594594595
15,77.7027027027027
20,78.51351351351352


==> plot_data/MSLS/val/Pitts_vgg16_NetVLAD_64_TL_results_latex.csv <==
k,r
1,59.72972972972973
2,64.86486486486487
3,67.56756756756756
4,69.5945945945946
5,70.94594594594594
10,75.4054054054054
15,77.43243243243244
20,78.24324324324324


==> plot_data/TB_Places/TB_Places_W18_W17_CAIP_recalls.csv <==
k,r
1.000000000000000000e+00,2.838606084277220987e+01
2.000000000000000000e+00,3.524714663889250943e+01
3.000000000000000000e+00,3.904005554832269809e+01
4.000000000000000000e+00,4.171331857831011547e+01
5.000000000000000000e+00,4.371392613808966132e+01
1.000000000000000000e+01,4.998047129280041645e+01
1.500000000000000000e+01,5.396866727422644772e+01
2.000000000000000000e+01,5.653343748643840172e+01
2.500000000000000000e+01,5.871631298008072264e+01


==> plot_data/TB_Places/TB_Places_W18_W17_NetVLAD_recalls.csv <==
k,r
1.000000000000000000e+00,1.751074078895977237e+01
2.000000000000000000e+00,2.464956819858525350e+01
3.000000000000000000e+00,2.941023304257258175e+01
4.000000000000000000e+00,3.292540033849758885e+01
5.000000000000000000e+00,3.570281647354945420e+01
1.000000000000000000e+01,4.583604565377771678e+01
1.500000000000000000e+01,5.158182528316624627e+01
2.000000000000000000e+01,5.563077724254655010e+01
2.500000000000000000e+01,5.868593499110359346e+01


==> plot_data/TB_Places/TB_Places_W18_W17_Soft_recalls.csv <==
k,r
1.000000000000000000e+00,4.042876361584863076e+01
2.000000000000000000e+00,4.694701210779846434e+01
3.000000000000000000e+00,5.051859566896671794e+01
4.000000000000000000e+00,5.299657162695829982e+01
5.000000000000000000e+00,5.473679642407672929e+01
1.000000000000000000e+01,5.996615024085405565e+01
1.500000000000000000e+01,6.278262379030508100e+01
2.000000000000000000e+01,6.468341795773119429e+01
2.500000000000000000e+01,6.624137482098684870e+01


==> plot_data/TB_Places/TB_Places_map_query_CAIP_recalls.csv <==
k,r
1.000000000000000000e+00,4.248539871624356579e+01
2.000000000000000000e+00,5.486613080437171419e+01
3.000000000000000000e+00,6.213496790608916598e+01
4.000000000000000000e+00,6.698085930723414094e+01
5.000000000000000000e+00,7.032325218296419678e+01
1.000000000000000000e+01,7.928063378245533954e+01
1.500000000000000000e+01,8.379691204533625637e+01
2.000000000000000000e+01,8.665934193026080834e+01
2.500000000000000000e+01,8.853293240039322143e+01


==> plot_data/TB_Places/TB_Places_map_query_NetVLAD_recalls.csv <==
k,r
1.000000000000000000e+00,4.403515873474816544e+01
2.000000000000000000e+00,5.304458451396519081e+01
3.000000000000000000e+00,5.815647950037588032e+01
4.000000000000000000e+00,6.193835656045798288e+01
5.000000000000000000e+00,6.456947897993407537e+01
1.000000000000000000e+01,7.315098594807147947e+01
1.500000000000000000e+01,7.787544092985601196e+01
2.000000000000000000e+01,8.092869947377550943e+01
2.500000000000000000e+01,8.301624934944776157e+01


==> plot_data/TB_Places/TB_Places_map_query_Soft_recalls.csv <==
k,r
1.000000000000000000e+00,6.685942288787370558e+01
2.000000000000000000e+00,7.577054299427513229e+01
3.000000000000000000e+00,8.026947319724743579e+01
4.000000000000000000e+00,8.332273174116694747e+01
5.000000000000000000e+00,8.524258370438906240e+01
1.000000000000000000e+01,9.070143988897241627e+01
1.500000000000000000e+01,9.299716648354825566e+01
2.000000000000000000e+01,9.440235933614758324e+01
2.500000000000000000e+01,9.533337188457757350e+01


==> plot_data/TB_Places/TB_Places_resnet18_avg_2last_binary_siamese_w18_map_query_recall_toplot.txt <==
k,r
1.000000000000000000e+00,4.054241600647661414e+01
2.000000000000000000e+00,5.330480541259468907e+01
3.000000000000000000e+00,6.058520788758456632e+01
4.000000000000000000e+00,6.561036257445208264e+01
5.000000000000000000e+00,6.942693575435147579e+01
1.000000000000000000e+01,8.011912334470595454e+01
1.500000000000000000e+01,8.479153414676459022e+01
2.000000000000000000e+01,8.739952581969583889e+01
2.500000000000000000e+01,8.940033539582489652e+01


==> plot_data/TB_Places/TB_Places_resnet18_avg_2last_binary_siamese_w18_w17_recall_toplot.txt <==
k,r
1.000000000000000000e+00,1.794905177277264130e+01
2.000000000000000000e+00,2.454541509352080908e+01
3.000000000000000000e+00,2.897192205875970927e+01
4.000000000000000000e+00,3.251746734366184910e+01
5.000000000000000000e+00,3.511695525756194769e+01
1.000000000000000000e+01,4.350128021524974997e+01
1.500000000000000000e+01,4.857440437443041503e+01
2.000000000000000000e+01,5.211994965933255486e+01
2.500000000000000000e+01,5.490604521980645103e+01


==> plot_data/TB_Places/TB_Places_resnet18_avg_2last_soft_siamese_W17_W18_recall_toplot.txt <==
k,r
1.000000000000000000e+00,1.629128151716356498e+01
2.000000000000000000e+00,2.348218547932127009e+01
3.000000000000000000e+00,2.765698910732109539e+01
4.000000000000000000e+00,3.046478323135008281e+01
5.000000000000000000e+00,3.274747211734583630e+01
1.000000000000000000e+01,3.995139521763659474e+01
1.500000000000000000e+01,4.429544764136614532e+01
2.000000000000000000e+01,4.725079199756976323e+01
2.500000000000000000e+01,4.957687801067569922e+01


==> plot_data/TB_Places/TB_Places_resnet18_avg_2last_soft_siamese_w18_map_query_recall_toplot.txt <==
k,r
1.000000000000000000e+00,4.177412825998958823e+01
2.000000000000000000e+00,5.339154571213785516e+01
3.000000000000000000e+00,6.010524489677904114e+01
4.000000000000000000e+00,6.466778465274967402e+01
5.000000000000000000e+00,6.832822529347134832e+01
1.000000000000000000e+01,7.810096570866824095e+01
1.500000000000000000e+01,8.275602845081824910e+01
2.000000000000000000e+01,8.571676400855837130e+01
2.500000000000000000e+01,8.749204880587521416e+01


==> plot_data/TB_Places/TB_Places_resnet18_avg_2last_soft_siamese_w18_w17_recall_toplot.txt <==
k,r
1.000000000000000000e+00,1.629128151716356498e+01
2.000000000000000000e+00,2.348218547932127009e+01
3.000000000000000000e+00,2.765698910732109539e+01
4.000000000000000000e+00,3.046478323135008281e+01
5.000000000000000000e+00,3.274747211734583630e+01
1.000000000000000000e+01,3.995139521763659474e+01
1.500000000000000000e+01,4.429544764136614532e+01
2.000000000000000000e+01,4.725079199756976323e+01
2.500000000000000000e+01,4.957687801067569922e+01


==> plot_data/TB_Places/TB_Places_resnet34_avg_2last_binary_siamese_w18_map_query_recall_toplot.txt <==
k,r
1.000000000000000000e+00,3.926444225987393821e+01
2.000000000000000000e+00,5.261666570288555533e+01
3.000000000000000000e+00,5.992598161105649979e+01
4.000000000000000000e+00,6.530966286936910592e+01
5.000000000000000000e+00,6.902793037645290042e+01
1.000000000000000000e+01,7.893945527091887016e+01
1.500000000000000000e+01,8.346151622043601037e+01
2.000000000000000000e+01,8.639333834499508669e+01
2.500000000000000000e+01,8.834788642803445669e+01


==> plot_data/TB_Places/TB_Places_resnet34_avg_2last_binary_siamese_w18_w17_recall_toplot.txt <==
k,r
1.000000000000000000e+00,2.026645836045653937e+01
2.000000000000000000e+00,2.727075467604044690e+01
3.000000000000000000e+00,3.163216595061407332e+01
4.000000000000000000e+00,3.457883088139565331e+01
5.000000000000000000e+00,3.720869678427288108e+01
1.000000000000000000e+01,4.451243327691706497e+01
1.500000000000000000e+01,4.934687323699171202e+01
2.000000000000000000e+01,5.322223668793125739e+01
2.500000000000000000e+01,5.595191598316191772e+01


==> plot_data/TB_Places/TB_Places_resnet34_avg_2last_soft_siamese_W17_W18_recall_toplot.txt <==
k,r
1.000000000000000000e+00,2.697131449898017053e+01
2.000000000000000000e+00,3.489996962201102093e+01
3.000000000000000000e+00,3.891854359241418138e+01
4.000000000000000000e+00,4.204747645705854353e+01
5.000000000000000000e+00,4.437356247016447242e+01
1.000000000000000000e+01,5.185088747124940767e+01
1.500000000000000000e+01,5.583040402725340101e+01
2.000000000000000000e+01,5.840385366488738583e+01
2.500000000000000000e+01,6.040880093737794709e+01


==> plot_data/TB_Places/TB_Places_resnet34_avg_2last_soft_siamese_w18_map_query_recall_toplot.txt <==
k,r
1.000000000000000000e+00,4.963858208523679849e+01
2.000000000000000000e+00,6.193835656045798288e+01
3.000000000000000000e+00,6.883131903082173153e+01
4.000000000000000000e+00,7.313363788816283773e+01
5.000000000000000000e+00,7.643555195743942932e+01
1.000000000000000000e+01,8.438096339559358228e+01
1.500000000000000000e+01,8.779274851095819088e+01
2.000000000000000000e+01,9.008269241889782109e+01
2.500000000000000000e+01,9.177123691667148364e+01


==> plot_data/TB_Places/TB_Places_resnet34_avg_2last_soft_siamese_w18_w17_recall_toplot.txt <==
k,r
1.000000000000000000e+00,2.697131449898017053e+01
2.000000000000000000e+00,3.489996962201102093e+01
3.000000000000000000e+00,3.891854359241418138e+01
4.000000000000000000e+00,4.204747645705854353e+01
5.000000000000000000e+00,4.437356247016447242e+01
1.000000000000000000e+01,5.185088747124940767e+01
1.500000000000000000e+01,5.583040402725340101e+01
2.000000000000000000e+01,5.840385366488738583e+01
2.500000000000000000e+01,6.040880093737794709e+01


==> plot_data/TB_Places/TB_Places_resnet50_avg_2last_binary_siamese_w18_w17_recall_toplot.txt <==
k,r
1.000000000000000000e+00,2.270971661675996955e+01
2.000000000000000000e+00,3.039968754068480550e+01
3.000000000000000000e+00,3.495204617454324136e+01
4.000000000000000000e+00,3.815041444256389980e+01
5.000000000000000000e+00,4.066310810224363337e+01
1.000000000000000000e+01,4.808835655079633398e+01
1.500000000000000000e+01,5.244976782536996041e+01
2.000000000000000000e+01,5.550926528663801918e+01
2.500000000000000000e+01,5.789610727769821352e+01


==> plot_data/appendix/MSLS/MSLS_resnet152_GeM_224_CL_recall_vs_dist.txt <==
p,r
5.000000000000000000e+00,1.925359712230215692e+01
1.000000000000000000e+01,3.587230215827338498e+01
1.500000000000000000e+01,4.364208633093525691e+01
2.000000000000000000e+01,4.723920863309352569e+01
2.500000000000000000e+01,4.935251798561151304e+01
3.000000000000000000e+01,5.089028776978417312e+01
3.500000000000000000e+01,5.182553956834532727e+01
4.000000000000000000e+01,5.257194244604315969e+01
4.500000000000000000e+01,5.330935251798560870e+01
5.000000000000000000e+01,5.392985611510790989e+01


==> plot_data/appendix/MSLS/MSLS_resnet152_GeM_224_CL_recall_vs_psi.txt <==
p,r
0.000000000000000000e+00,5.317446043165467984e+01
1.000000000000000056e-01,5.145683453237409566e+01
2.000000000000000111e-01,5.029676258992805771e+01
3.000000000000000444e-01,4.878597122302158340e+01
4.000000000000000222e-01,4.705035971223021818e+01
5.000000000000000000e-01,4.385791366906474309e+01
6.000000000000000888e-01,3.954136690647482055e+01
7.000000000000000666e-01,3.240107913669064743e+01
8.000000000000000444e-01,2.155575539568345533e+01
9.000000000000000222e-01,7.257194244604316502e+00


==> plot_data/appendix/MSLS/MSLS_resnet152_GeM_224_GCL_recall_vs_dist.txt <==
p,r
5.000000000000000000e+00,2.644784172661870514e+01
1.000000000000000000e+01,4.763489208633093597e+01
1.500000000000000000e+01,5.681654676258992254e+01
2.000000000000000000e+01,6.118705035971222372e+01
2.500000000000000000e+01,6.305755395683453202e+01
3.000000000000000000e+01,6.451438848920862767e+01
3.500000000000000000e+01,6.545863309352517945e+01
4.000000000000000000e+01,6.598021582733812807e+01
4.500000000000000000e+01,6.644784172661870514e+01
5.000000000000000000e+01,6.683453237410071779e+01


==> plot_data/appendix/MSLS/MSLS_resnet152_GeM_224_GCL_recall_vs_psi.txt <==
p,r
0.000000000000000000e+00,6.644784172661870514e+01
1.000000000000000056e-01,6.528776978417266719e+01
2.000000000000000111e-01,6.409172661870503873e+01
3.000000000000000444e-01,6.249100719424460948e+01
4.000000000000000222e-01,6.067446043165467273e+01
5.000000000000000000e-01,5.729316546762589724e+01
6.000000000000000888e-01,5.237410071942446876e+01
7.000000000000000666e-01,4.380395683453237865e+01
8.000000000000000444e-01,2.946942446043165376e+01
9.000000000000000222e-01,1.033273381294964111e+01


==> plot_data/appendix/MSLS/MSLS_resnet152_GeM_480_CL_recall_vs_dist.txt <==
p,r
5.000000000000000000e+00,2.800359712230216047e+01
1.000000000000000000e+01,4.967625899280575652e+01
1.500000000000000000e+01,5.905575539568344823e+01
2.000000000000000000e+01,6.351618705035970436e+01
2.500000000000000000e+01,6.577338129496402530e+01
3.000000000000000000e+01,6.693345323741006325e+01
3.500000000000000000e+01,6.781474820143884585e+01
4.000000000000000000e+01,6.843525179856115415e+01
4.500000000000000000e+01,6.886690647482014072e+01
5.000000000000000000e+01,6.918165467625900078e+01


==> plot_data/appendix/MSLS/MSLS_resnet152_GeM_480_CL_recall_vs_psi.txt <==
p,r
0.000000000000000000e+00,6.833633093525179447e+01
1.000000000000000056e-01,6.727517985611510198e+01
2.000000000000000111e-01,6.624100719424460237e+01
3.000000000000000444e-01,6.511690647482014072e+01
4.000000000000000222e-01,6.308453237410071779e+01
5.000000000000000000e-01,5.966726618705035889e+01
6.000000000000000888e-01,5.458633093525180158e+01
7.000000000000000666e-01,4.578237410071942293e+01
8.000000000000000444e-01,3.144784172661870159e+01
9.000000000000000222e-01,1.038669064748201443e+01


==> plot_data/appendix/MSLS/MSLS_resnet152_GeM_480_GCL_recall_vs_dist.txt <==
p,r
5.000000000000000000e+00,3.380395683453237154e+01
1.000000000000000000e+01,5.916366906474820553e+01
1.500000000000000000e+01,6.950539568345324426e+01
2.000000000000000000e+01,7.409172661870503873e+01
2.500000000000000000e+01,7.630395683453237154e+01
3.000000000000000000e+01,7.751798561151078104e+01
3.500000000000000000e+01,7.819244604316546088e+01
4.000000000000000000e+01,7.875000000000000000e+01
4.500000000000000000e+01,7.914568345323741028e+01
5.000000000000000000e+01,7.957733812949639685e+01


==> plot_data/appendix/MSLS/MSLS_resnet152_GeM_480_GCL_recall_vs_psi.txt <==
p,r
0.000000000000000000e+00,7.904676258992805060e+01
1.000000000000000056e-01,7.789568345323741028e+01
2.000000000000000111e-01,7.698741007194243480e+01
3.000000000000000444e-01,7.568345323741006325e+01
4.000000000000000222e-01,7.371402877697840950e+01
5.000000000000000000e-01,7.025179856115107668e+01
6.000000000000000888e-01,6.457733812949639685e+01
7.000000000000000666e-01,5.503597122302158340e+01
8.000000000000000444e-01,3.793165467625899367e+01
9.000000000000000222e-01,1.241906474820143913e+01


==> plot_data/appendix/MSLS/MSLS_resnet152_avg_224_CL_recall_vs_dist.txt <==
p,r
5.000000000000000000e+00,1.753597122302158340e+01
1.000000000000000000e+01,3.247302158273381423e+01
1.500000000000000000e+01,3.932553956834532727e+01
2.000000000000000000e+01,4.295863309352517945e+01
2.500000000000000000e+01,4.482913669064748063e+01
3.000000000000000000e+01,4.626798561151079525e+01
3.500000000000000000e+01,4.721223021582733992e+01
4.000000000000000000e+01,4.797661870503597470e+01
4.500000000000000000e+01,4.863309352517985218e+01
5.000000000000000000e+01,4.917266187050359605e+01


==> plot_data/appendix/MSLS/MSLS_resnet152_avg_224_CL_recall_vs_psi.txt <==
p,r
0.000000000000000000e+00,4.832733812949640395e+01
1.000000000000000056e-01,4.678057553956834624e+01
2.000000000000000111e-01,4.558453237410071779e+01
3.000000000000000444e-01,4.415467625899280080e+01
4.000000000000000222e-01,4.250899280575539763e+01
5.000000000000000000e-01,3.955035971223021818e+01
6.000000000000000888e-01,3.570143884892086561e+01
7.000000000000000666e-01,2.924460431654676285e+01
8.000000000000000444e-01,1.960431654676258972e+01
9.000000000000000222e-01,6.843525179856115415e+00


==> plot_data/appendix/MSLS/MSLS_resnet152_avg_224_GCL_recall_vs_dist.txt <==
p,r
5.000000000000000000e+00,2.485611510791366641e+01
1.000000000000000000e+01,4.540467625899280790e+01
1.500000000000000000e+01,5.399280575539567906e+01
2.000000000000000000e+01,5.818345323741007746e+01
2.500000000000000000e+01,6.035071942446042925e+01
3.000000000000000000e+01,6.166366906474820553e+01
3.500000000000000000e+01,6.258992805755395494e+01
4.000000000000000000e+01,6.326438848920863478e+01
4.500000000000000000e+01,6.383992805755395494e+01
5.000000000000000000e+01,6.421762589928057707e+01


==> plot_data/appendix/MSLS/MSLS_resnet152_avg_224_GCL_recall_vs_psi.txt <==
p,r
0.000000000000000000e+00,6.368705035971223083e+01
1.000000000000000056e-01,6.238309352517985928e+01
2.000000000000000111e-01,6.118705035971222372e+01
3.000000000000000444e-01,5.973920863309351859e+01
4.000000000000000222e-01,5.775179856115107668e+01
5.000000000000000000e-01,5.446043165467625613e+01
6.000000000000000888e-01,4.955035971223021107e+01
7.000000000000000666e-01,4.127697841726618577e+01
8.000000000000000444e-01,2.806654676258992964e+01
9.000000000000000222e-01,9.613309352517985573e+00


==> plot_data/appendix/MSLS/MSLS_resnet152_avg_480_CL_recall_vs_dist.txt <==
p,r
5.000000000000000000e+00,2.566546762589927866e+01
1.000000000000000000e+01,4.617805755395683320e+01
1.500000000000000000e+01,5.493705035971222372e+01
2.000000000000000000e+01,5.908273381294964111e+01
2.500000000000000000e+01,6.121402877697840950e+01
3.000000000000000000e+01,6.254496402877698102e+01
3.500000000000000000e+01,6.354316546762589724e+01
4.000000000000000000e+01,6.434352517985611541e+01
4.500000000000000000e+01,6.487410071942446166e+01
5.000000000000000000e+01,6.534172661870502452e+01


==> plot_data/appendix/MSLS/MSLS_resnet152_avg_480_CL_recall_vs_psi.txt <==
p,r
0.000000000000000000e+00,6.427158273381294862e+01
1.000000000000000056e-01,6.299460431654676285e+01
2.000000000000000111e-01,6.187050359712230829e+01
3.000000000000000444e-01,6.052158273381294862e+01
4.000000000000000222e-01,5.859712230215827589e+01
5.000000000000000000e-01,5.553057553956834624e+01
6.000000000000000888e-01,5.090827338129496837e+01
7.000000000000000666e-01,4.268884892086330751e+01
8.000000000000000444e-01,2.877697841726618577e+01
9.000000000000000222e-01,9.694244604316546443e+00


==> plot_data/appendix/MSLS/MSLS_resnet152_avg_480_GCL_recall_vs_dist.txt <==
p,r
5.000000000000000000e+00,3.304856115107913439e+01
1.000000000000000000e+01,5.788669064748201976e+01
1.500000000000000000e+01,6.848021582733812807e+01
2.000000000000000000e+01,7.276978417266187193e+01
2.500000000000000000e+01,7.500899280575539763e+01
3.000000000000000000e+01,7.617805755395683320e+01
3.500000000000000000e+01,7.712230215827338498e+01
4.000000000000000000e+01,7.776079136690647431e+01
4.500000000000000000e+01,7.818345323741007746e+01
5.000000000000000000e+01,7.850719424460432094e+01


==> plot_data/appendix/MSLS/MSLS_resnet152_avg_480_GCL_recall_vs_psi.txt <==
p,r
0.000000000000000000e+00,7.794064748201438420e+01
1.000000000000000056e-01,7.681654676258993675e+01
2.000000000000000111e-01,7.565647482014388459e+01
3.000000000000000444e-01,7.445143884892085850e+01
4.000000000000000222e-01,7.239208633093525691e+01
5.000000000000000000e-01,6.903776978417266719e+01
6.000000000000000888e-01,6.351618705035970436e+01
7.000000000000000666e-01,5.391187050359712885e+01
8.000000000000000444e-01,3.685251798561151304e+01
9.000000000000000222e-01,1.225719424460431561e+01


==> plot_data/appendix/MSLS/MSLS_resnet50_GeM_224_CL_recall_vs_dist.txt <==
p,r
5.000000000000000000e+00,1.722122302158273399e+01
1.000000000000000000e+01,3.206834532374101343e+01
1.500000000000000000e+01,3.942446043165467984e+01
2.000000000000000000e+01,4.298561151079136522e+01
2.500000000000000000e+01,4.499100719424460237e+01
3.000000000000000000e+01,4.635791366906475020e+01
3.500000000000000000e+01,4.727517985611510909e+01
4.000000000000000000e+01,4.812949640287769881e+01
4.500000000000000000e+01,4.883992805755395494e+01
5.000000000000000000e+01,4.929856115107913439e+01


==> plot_data/appendix/MSLS/MSLS_resnet50_GeM_224_CL_recall_vs_psi.txt <==
p,r
0.000000000000000000e+00,4.853417266187050672e+01
1.000000000000000056e-01,4.695143884892086561e+01
2.000000000000000111e-01,4.578237410071942293e+01
3.000000000000000444e-01,4.433453237410071779e+01
4.000000000000000222e-01,4.251798561151078815e+01
5.000000000000000000e-01,3.964028776978417312e+01
6.000000000000000888e-01,3.557553956834532016e+01
7.000000000000000666e-01,2.913669064748201620e+01
8.000000000000000444e-01,1.939748201438849051e+01
9.000000000000000222e-01,6.618705035971222728e+00


==> plot_data/appendix/MSLS/MSLS_resnet50_GeM_224_GCL_recall_vs_dist.txt <==
p,r
5.000000000000000000e+00,2.471223021582733992e+01
1.000000000000000000e+01,4.444244604316546798e+01
1.500000000000000000e+01,5.310251798561150594e+01
2.000000000000000000e+01,5.737410071942446166e+01
2.500000000000000000e+01,5.954136690647482055e+01
3.000000000000000000e+01,6.089928057553957075e+01
3.500000000000000000e+01,6.176258992805755099e+01
4.000000000000000000e+01,6.239208633093524980e+01
4.500000000000000000e+01,6.298561151079135811e+01
5.000000000000000000e+01,6.341726618705035889e+01


==> plot_data/appendix/MSLS/MSLS_resnet50_GeM_224_GCL_recall_vs_psi.txt <==
p,r
0.000000000000000000e+00,6.282374100719424348e+01
1.000000000000000056e-01,6.151978417266187193e+01
2.000000000000000111e-01,6.049460431654676285e+01
3.000000000000000444e-01,5.910071942446043636e+01
4.000000000000000222e-01,5.695143884892086561e+01
5.000000000000000000e-01,5.383093525179856442e+01
6.000000000000000888e-01,4.883093525179856442e+01
7.000000000000000666e-01,4.063848920863309644e+01
8.000000000000000444e-01,2.769784172661870514e+01
9.000000000000000222e-01,9.568345323741006325e+00


==> plot_data/appendix/MSLS/MSLS_resnet50_GeM_480_CL_recall_vs_dist.txt <==
p,r
5.000000000000000000e+00,2.478417266187050316e+01
1.000000000000000000e+01,4.451438848920863478e+01
1.500000000000000000e+01,5.330035971223021818e+01
2.000000000000000000e+01,5.746402877697841660e+01
2.500000000000000000e+01,5.941546762589927511e+01
3.000000000000000000e+01,6.069244604316546798e+01
3.500000000000000000e+01,6.154676258992806481e+01
4.000000000000000000e+01,6.241007194244604506e+01
4.500000000000000000e+01,6.296762589928057707e+01
5.000000000000000000e+01,6.336330935251798024e+01


==> plot_data/appendix/MSLS/MSLS_resnet50_GeM_480_CL_recall_vs_psi.txt <==
p,r
0.000000000000000000e+00,6.223920863309352569e+01
1.000000000000000056e-01,6.095323741007194940e+01
2.000000000000000111e-01,5.989208633093525691e+01
3.000000000000000444e-01,5.860611510791366641e+01
4.000000000000000222e-01,5.674460431654676285e+01
5.000000000000000000e-01,5.357913669064748063e+01
6.000000000000000888e-01,4.866007194244604506e+01
7.000000000000000666e-01,4.101618705035971146e+01
8.000000000000000444e-01,2.792266187050359605e+01
9.000000000000000222e-01,9.316546762589927866e+00


==> plot_data/appendix/MSLS/MSLS_resnet50_GeM_480_GCL_recall_vs_dist.txt <==
p,r
5.000000000000000000e+00,3.185251798561151304e+01
1.000000000000000000e+01,5.611510791366905693e+01
1.500000000000000000e+01,6.605215827338129486e+01
2.000000000000000000e+01,7.062050359712229408e+01
2.500000000000000000e+01,7.242805755395683320e+01
3.000000000000000000e+01,7.358812949640287115e+01
3.500000000000000000e+01,7.460431654676258972e+01
4.000000000000000000e+01,7.505395683453237154e+01
4.500000000000000000e+01,7.556654676258992254e+01
5.000000000000000000e+01,7.580035971223021818e+01


==> plot_data/appendix/MSLS/MSLS_resnet50_GeM_480_GCL_recall_vs_psi.txt <==
p,r
0.000000000000000000e+00,7.522482014388489802e+01
1.000000000000000056e-01,7.415467625899280790e+01
2.000000000000000111e-01,7.304856115107914150e+01
3.000000000000000444e-01,7.185251798561151304e+01
4.000000000000000222e-01,7.013489208633093597e+01
5.000000000000000000e-01,6.671762589928057707e+01
6.000000000000000888e-01,6.120503597122301898e+01
7.000000000000000666e-01,5.208633093525180158e+01
8.000000000000000444e-01,3.576438848920863478e+01
9.000000000000000222e-01,1.189748201438849051e+01


==> plot_data/appendix/MSLS/MSLS_resnet50_avg_224_CL_recall_vs_dist.txt <==
p,r
5.000000000000000000e+00,1.666366906474820198e+01
1.000000000000000000e+01,3.046762589928057707e+01
1.500000000000000000e+01,3.689748201438848696e+01
2.000000000000000000e+01,4.044964028776978182e+01
2.500000000000000000e+01,4.261690647482014072e+01
3.000000000000000000e+01,4.386690647482014072e+01
3.500000000000000000e+01,4.478417266187049961e+01
4.000000000000000000e+01,4.566546762589928221e+01
4.500000000000000000e+01,4.647482014388489091e+01
5.000000000000000000e+01,4.689748201438849406e+01


==> plot_data/appendix/MSLS/MSLS_resnet50_avg_224_CL_recall_vs_psi.txt <==
p,r
0.000000000000000000e+00,4.585431654676258972e+01
1.000000000000000056e-01,4.427158273381294862e+01
2.000000000000000111e-01,4.314748201438848696e+01
3.000000000000000444e-01,4.188848920863309644e+01
4.000000000000000222e-01,3.980215827338129486e+01
5.000000000000000000e-01,3.718525179856115415e+01
6.000000000000000888e-01,3.338129496402878260e+01
7.000000000000000666e-01,2.777877697841726956e+01
8.000000000000000444e-01,1.867805755395683320e+01
9.000000000000000222e-01,6.384892086330935967e+00


==> plot_data/appendix/MSLS/MSLS_resnet50_avg_224_GCL_recall_vs_dist.txt <==
p,r
5.000000000000000000e+00,2.302158273381295217e+01
1.000000000000000000e+01,4.167266187050359605e+01
1.500000000000000000e+01,5.015287769784172411e+01
2.000000000000000000e+01,5.414568345323741738e+01
2.500000000000000000e+01,5.635791366906475020e+01
3.000000000000000000e+01,5.770683453237409566e+01
3.500000000000000000e+01,5.883992805755396205e+01
4.000000000000000000e+01,5.967625899280575652e+01
4.500000000000000000e+01,6.027877697841726956e+01
5.000000000000000000e+01,6.063848920863309644e+01


==> plot_data/appendix/MSLS/MSLS_resnet50_avg_224_GCL_recall_vs_psi.txt <==
p,r
0.000000000000000000e+00,5.990107913669064743e+01
1.000000000000000056e-01,5.850719424460432094e+01
2.000000000000000111e-01,5.722122302158273754e+01
3.000000000000000444e-01,5.581834532374100633e+01
4.000000000000000222e-01,5.373201438848921185e+01
5.000000000000000000e-01,5.075539568345324426e+01
6.000000000000000888e-01,4.586330935251798024e+01
7.000000000000000666e-01,3.802158273381294862e+01
8.000000000000000444e-01,2.564748201438849051e+01
9.000000000000000222e-01,9.046762589928057707e+00


==> plot_data/appendix/MSLS/MSLS_resnet50_avg_480_CL_recall_vs_dist.txt <==
p,r
5.000000000000000000e+00,2.175359712230216047e+01
1.000000000000000000e+01,3.969424460431654467e+01
1.500000000000000000e+01,4.742805755395684031e+01
2.000000000000000000e+01,5.151079136690647431e+01
2.500000000000000000e+01,5.367805755395684031e+01
3.000000000000000000e+01,5.497302158273381423e+01
3.500000000000000000e+01,5.588129496402876839e+01
4.000000000000000000e+01,5.648381294964028854e+01
4.500000000000000000e+01,5.709532374100719920e+01
5.000000000000000000e+01,5.755395683453237154e+01


==> plot_data/appendix/MSLS/MSLS_resnet50_avg_480_CL_recall_vs_psi.txt <==
p,r
0.000000000000000000e+00,5.647482014388489802e+01
1.000000000000000056e-01,5.526079136690646720e+01
2.000000000000000111e-01,5.413669064748201265e+01
3.000000000000000444e-01,5.289568345323741028e+01
4.000000000000000222e-01,5.095323741007193519e+01
5.000000000000000000e-01,4.773381294964028854e+01
6.000000000000000888e-01,4.339028776978417312e+01
7.000000000000000666e-01,3.623201438848921185e+01
8.000000000000000444e-01,2.458633093525179802e+01
9.000000000000000222e-01,8.147482014388488736e+00


==> plot_data/appendix/MSLS/MSLS_resnet50_avg_480_GCL_recall_vs_dist.txt <==
p,r
5.000000000000000000e+00,2.880395683453237510e+01
1.000000000000000000e+01,5.151079136690647431e+01
1.500000000000000000e+01,6.103417266187049961e+01
2.000000000000000000e+01,6.571043165467625613e+01
2.500000000000000000e+01,6.742805755395683320e+01
3.000000000000000000e+01,6.876798561151079525e+01
3.500000000000000000e+01,6.962230215827338498e+01
4.000000000000000000e+01,7.028776978417266719e+01
4.500000000000000000e+01,7.079136690647482055e+01
5.000000000000000000e+01,7.121402877697842371e+01


==> plot_data/appendix/MSLS/MSLS_resnet50_avg_480_GCL_recall_vs_psi.txt <==
p,r
0.000000000000000000e+00,7.029676258992805060e+01
1.000000000000000056e-01,6.901978417266187193e+01
2.000000000000000111e-01,6.797661870503597470e+01
3.000000000000000444e-01,6.673561151079137233e+01
4.000000000000000222e-01,6.510791366906474309e+01
5.000000000000000000e-01,6.172661870503597470e+01
6.000000000000000888e-01,5.660071942446043636e+01
7.000000000000000666e-01,4.731115107913669249e+01
8.000000000000000444e-01,3.265287769784172411e+01
9.000000000000000222e-01,1.082733812949640217e+01


==> plot_data/whitening/MSLS/MSLS_soft_resnet152_GeM_L2_0-1_2_nowhiten_toplot.txt <==
d,r
2048,70.3

==> plot_data/whitening/MSLS/MSLS_soft_resnet152_GeM_L2_0-1_2_whiten_toplot.txt <==
d,r
32,54.50000000000001
64,61.9
128,67.7
256,73.4
512,78.8
1024,78.5
2048,79.9


==> plot_data/whitening/MSLS/MSLS_soft_resnet50_GeM_L2_0-1_2_nowhiten_toplot.txt <==
d,r
2048,66.60000000000001

==> plot_data/whitening/MSLS/MSLS_soft_resnet50_GeM_L2_0-1_2_whiten_toplot.txt <==
d,r
32,50.3
64,58.9
128,65.4
256,69.3
512,72.39999999999999
1024,74.9
2048,73.8


==> plot_data/whitening/MSLS_test/MSLS_soft_resnet152_GeM_L2_0-1_2_nowhiten_toplot.txt <==
d,r
2048,62.3


==> plot_data/whitening/MSLS_test/MSLS_soft_resnet152_GeM_L2_0-1_2_whiten_toplot.txt <==
d,r
32,50.4
64,55.400000000000006
128,60.699999999999996
256,65.4
512,67.80000000000001
1024,68.8
2048,70.7


==> plot_data/whitening/MSLS_test/MSLS_soft_resnet50_GeM_L2_0-1_2_nowhiten_toplot.txt <==
d,r
2048,59.099999999999994


==> plot_data/whitening/MSLS_test/MSLS_soft_resnet50_GeM_L2_0-1_2_whiten_toplot.txt <==
d,r
32,47.199999999999996
64,53.0
128,57.99999999999999
256,60.9
512,63.2
1024,65.60000000000001
2048,65.7


==> plot_data/whitening/MSLS_test/MSLS_soft_resnext_GeM_L2_0-1_2_nowhiten_toplot.txt <==
d,r
2048,70.8


==> plot_data/whitening/MSLS_test/MSLS_soft_resnext_GeM_L2_0-1_2_whiten_toplot.txt <==
d,r
32,63.6
64,68.89999999999999
128,72.5
256,75.5
512,76.0
1024,76.2
2048,75.9


==> plot_data/whitening/MSLS_test/MSLS_soft_vgg16_GeM_L2_0-1_2_nowhiten_toplot.txt <==
d,r
512,55.7


==> plot_data/whitening/MSLS_test/MSLS_soft_vgg16_GeM_L2_0-1_2_whiten_toplot.txt <==
d,r
32,48.0
64,53.5
128,58.4
256,60.4
512,60.8


==> plot_data/whitening/Pitts250k/MSLS_soft_resnet152_GeM_L2_0-1_2_nowhiten_toplot.txt <==
d,r
2048,84.92

==> plot_data/whitening/Pitts250k/MSLS_soft_resnet152_GeM_L2_0-1_2_whiten_toplot.txt <==
d,r
32,60.3
64,74.88
128,81.86
256,87.57
512,91.32
1024,93.55
2048,93.74


==> plot_data/whitening/Pitts250k/MSLS_soft_resnet50_GeM_L2_0-1_2_nowhiten_toplot.txt <==
d,r
2048,84.6

==> plot_data/whitening/Pitts250k/MSLS_soft_resnet50_GeM_L2_0-1_2_whiten_toplot.txt <==
d,r
32,65.33
64,76.56
128,82.75
256,87.02
512,89.78
1024,91.36
2048,92.51


==> plot_data/whitening/Pitts30k/MSLS_soft_resnet152_GeM_L2_0-1_2_nowhiten_toplot.txt <==
d,r
2048,87.9

==> plot_data/whitening/Pitts30k/MSLS_soft_resnet152_GeM_L2_0-1_2_whiten_toplot.txt <==
d,r
32,76.8
64,83.23
128,86.99
256,89.69
512,91.39
1024,92.19
2048,91.45


==> plot_data/whitening/Pitts30k/MSLS_soft_resnet50_GeM_L2_0-1_2_nowhiten_toplot.txt <==
d,r
2048,87.22

==> plot_data/whitening/Pitts30k/MSLS_soft_resnet50_GeM_L2_0-1_2_whiten_toplot.txt <==
d,r
32,77.74
64,82.26
128,86.74
256,88.56
512,89.66
1024,89.95
2048,89.69


==> plot_data/whitening/Tokyo247/MSLS_soft_resnet152_GeM_L2_0-1_2_nowhiten_toplot.txt <==
d,r
2048,51.75

==> plot_data/whitening/Tokyo247/MSLS_soft_resnet152_GeM_L2_0-1_2_whiten_toplot.txt <==
d,r
32,36.19
64,46.98
128,53.65
256,63.81
512,73.97
1024,78.41
2048,80.63


==> plot_data/whitening/Tokyo247/MSLS_soft_resnet50_GeM_L2_0-1_2_nowhiten_toplot.txt <==
d,r
2048,51.75

==> plot_data/whitening/Tokyo247/MSLS_soft_resnet50_GeM_L2_0-1_2_whiten_toplot.txt <==
d,r
32,30.16
64,43.49
128,54.6
256,62.22
512,66.98
1024,71.43
2048,73.97


==> plot_data/whitening/TokyoTM/MSLS_soft_resnet152_GeM_L2_0-1_2_nowhiten_toplot.txt <==
d,r
2048,90.27

==> plot_data/whitening/TokyoTM/MSLS_soft_resnet152_GeM_L2_0-1_2_whiten_toplot.txt <==
d,r
32,78.39
64,87.23
128,91.68
256,94.02
512,95.46
1024,96.26
2048,96.09


==> plot_data/whitening/TokyoTM/MSLS_soft_resnet50_GeM_L2_0-1_2_nowhiten_toplot.txt <==
d,r
2048,88.78

==> plot_data/whitening/TokyoTM/MSLS_soft_resnet50_GeM_L2_0-1_2_whiten_toplot.txt <==
d,r
32,77.09
64,86.63
128,91.48
256,94.11
512,95.13
1024,95.63
2048,95.89

